Reliable amortized variational inference with physics-based latent distribution correction

Bayesian inference for high-dimensional inverse problems is computationally costly and requires selecting a suitable prior distribution. Amortized variational inference addresses these challenges via a neural network that approximates the posterior distribution not only for one instance of data, but a distribution of data pertaining to a specific inverse problem. During inference, the neural network -- in our case a conditional normalizing flow -- provides posterior samples at virtually no cost. However, the accuracy of amortized variational inference relies on the availability of high-fidelity training data, which seldom exists in geophysical inverse problems due to the Earth's heterogeneity. In addition, the network is prone to errors if evaluated over out-of-distribution data. As such, we propose to increase the resilience of amortized variational inference in the presence of moderate data distribution shifts. We achieve this via a correction to the latent distribution that improves the posterior distribution approximation for the data at hand. The correction involves relaxing the standard Gaussian assumption on the latent distribution and parameterizing it via a Gaussian distribution with an unknown mean and (diagonal) covariance. These unknowns are then estimated by minimizing the Kullback-Leibler divergence between the corrected and the (physics-based) true posterior distributions. While generic and applicable to other inverse problems, by means of a linearized seismic imaging example, we show that our correction step improves the robustness of amortized variational inference with respect to changes in the number of seismic sources, noise variance, and shifts in the prior distribution. This approach provides a seismic image with limited artifacts and an assessment of its uncertainty at approximately the same cost as five reverse-time migrations.

==> figs/amortized/seismic/50/snr-values.txt <==
SNR of conditional mean: 11.24278030080138
SNR of RTM image: -59.87939707135555
SNR of sample 1: 8.547268724543935
SNR of sample 2: 8.496341705906445
SNR of sample 3: 8.421837229602135
SNR of sample 4: 8.594662308505505
SNR of sample 5: 8.549842307514483
SNR of sample 6: 8.724813850911094
SNR of sample 7: 8.5994408582577
SNR of sample 8: 8.504050547272664
SNR of sample 9: 8.67979815199956
SNR of sample 10: 8.434486666882245
SNR of sample 11: 8.547432841583095
SNR of sample 12: 8.670388602514603
SNR of sample 13: 8.739609234965076
SNR of sample 14: 8.46564716010924
SNR of sample 15: 8.75232752892092
SNR of sample 16: 8.695641400051208
SNR of sample 17: 8.330237659818136
SNR of sample 18: 8.429295494795
SNR of sample 19: 8.714140548452667
SNR of sample 20: 8.370413200372868
SNR of sample 21: 8.564142751854154
SNR of sample 22: 8.396705578397276
SNR of sample 23: 8.343443127697798
SNR of sample 24: 8.273776221153456
SNR of sample 25: 8.530506524616865
SNR of sample 26: 8.5187294444692
SNR of sample 27: 8.378984044484202
SNR of sample 28: 8.492902496155217
SNR of sample 29: 8.36455313486419
SNR of sample 30: 8.73386772719131
SNR of sample 31: 8.556742988949697
SNR of sample 32: 8.52916977321273
SNR of sample 33: 8.504123027983965
SNR of sample 34: 8.337978082065709
SNR of sample 35: 8.477317590067422
SNR of sample 36: 8.289185102656665
SNR of sample 37: 8.479247647865492
SNR of sample 38: 8.32713237905826
SNR of sample 39: 8.407140212227775
SNR of sample 40: 8.545540059579409
SNR of sample 41: 8.465724818014206
SNR of sample 42: 8.522965424325372
SNR of sample 43: 8.496701003146752
SNR of sample 44: 8.620594871570239
SNR of sample 45: 8.480021120598945
SNR of sample 46: 8.551256199104218
SNR of sample 47: 8.230187874535185
SNR of sample 48: 8.499811461100293
SNR of sample 49: 8.480300171337454
SNR of sample 50: 8.634587790606247
SNR of sample 51: 8.331560950518746
SNR of sample 52: 8.4831807618923
SNR of sample 53: 8.542730396577765
SNR of sample 54: 8.72045879560064
SNR of sample 55: 8.770930221195668
SNR of sample 56: 8.3971000805545
SNR of sample 57: 8.581770578561903
SNR of sample 58: 8.494311210551288
SNR of sample 59: 8.26401048074439
SNR of sample 60: 8.65859340218911
SNR of sample 61: 8.588944615822594
SNR of sample 62: 8.598120673873291
SNR of sample 63: 8.252804445057903
SNR of sample 64: 8.512971887395075
SNR of sample 65: 8.619704911979337
SNR of sample 66: 8.531589593531448
SNR of sample 67: 8.392076649541979
SNR of sample 68: 8.446501380219104
SNR of sample 69: 8.822481609389078
SNR of sample 70: 8.68715701507407
SNR of sample 71: 8.475318157874248
SNR of sample 72: 8.438836027279665
SNR of sample 73: 8.494573176550704
SNR of sample 74: 8.567491360716257
SNR of sample 75: 8.17465367125579
SNR of sample 76: 8.441248599527253
SNR of sample 77: 8.747495136354615
SNR of sample 78: 8.639682666891336
SNR of sample 79: 8.337172510731536
SNR of sample 80: 8.716249737151523
SNR of sample 81: 8.432126384290667
SNR of sample 82: 8.471943663043824
SNR of sample 83: 8.583705813553639
SNR of sample 84: 8.435284990145288
SNR of sample 85: 8.487719607577835
SNR of sample 86: 8.446259087555612
SNR of sample 87: 8.365388216202248
SNR of sample 88: 8.272847432610073
SNR of sample 89: 8.648462669626708
SNR of sample 90: 8.478010298579711
SNR of sample 91: 8.484033445688818
SNR of sample 92: 8.514405452320734
SNR of sample 93: 8.310285273155094
SNR of sample 94: 8.52326621927727
SNR of sample 95: 8.40291769307513
SNR of sample 96: 8.487269191729037
SNR of sample 97: 8.690466277264322
SNR of sample 98: 8.542670858850625
SNR of sample 99: 8.299314799780335
SNR of sample 100: 8.464258119049095
SNR of sample 101: 8.384193854468638
SNR of sample 102: 8.519976630422942
SNR of sample 103: 8.638690198865879
SNR of sample 104: 8.272257750251702
SNR of sample 105: 8.530889636948027
SNR of sample 106: 8.50767458283771
SNR of sample 107: 8.225191882649087
SNR of sample 108: 8.485681864151546
SNR of sample 109: 8.591272799813455
SNR of sample 110: 8.60879345861235
SNR of sample 111: 8.338497354590244
SNR of sample 112: 8.442343575987264
SNR of sample 113: 8.54979364189404
SNR of sample 114: 8.415495685082671
SNR of sample 115: 8.533658400119723
SNR of sample 116: 8.781978352475393
SNR of sample 117: 8.588911481783143
SNR of sample 118: 8.406055072435727
SNR of sample 119: 8.531591664408912
SNR of sample 120: 8.43397308927074
SNR of sample 121: 8.463812362674595
SNR of sample 122: 8.517193371108986
SNR of sample 123: 8.489759939600956
SNR of sample 124: 8.389790918539168
SNR of sample 125: 8.281096772994848
SNR of sample 126: 8.449376275860919
SNR of sample 127: 8.419789131788518
SNR of sample 128: 8.514574746553558
SNR of sample 129: 8.726640364835877
SNR of sample 130: 8.426836327804432
SNR of sample 131: 8.469405284990193
SNR of sample 132: 8.75553117636042
SNR of sample 133: 8.42104201265529
SNR of sample 134: 8.601419063956849
SNR of sample 135: 8.32620876770854
SNR of sample 136: 8.52265634586361
SNR of sample 137: 8.616246028892185
SNR of sample 138: 8.606280966527041
SNR of sample 139: 8.294799769185653
SNR of sample 140: 8.775127889818723
SNR of sample 141: 8.698131630203761
SNR of sample 142: 8.376784772615585
SNR of sample 143: 8.541542748351162
SNR of sample 144: 8.46181189504269
SNR of sample 145: 8.50301717941726
SNR of sample 146: 8.705247165176045
SNR of sample 147: 8.574938753802426
SNR of sample 148: 8.611051750488741
SNR of sample 149: 8.436336995897884
SNR of sample 150: 8.489575631506506
SNR of sample 151: 8.781086839726392
SNR of sample 152: 8.534950109938977
SNR of sample 153: 8.492355266784896
SNR of sample 154: 8.629660137676519
SNR of sample 155: 8.37828719421698
SNR of sample 156: 8.69927164824865
SNR of sample 157: 8.569448339921381
SNR of sample 158: 8.524223482385809
SNR of sample 159: 8.446492578989874
SNR of sample 160: 8.446446501966262
SNR of sample 161: 8.489669856431197
SNR of sample 162: 8.538909109934107
SNR of sample 163: 8.61556263932849
SNR of sample 164: 8.392642516809493
SNR of sample 165: 8.48650193162798
SNR of sample 166: 8.554091748074184
SNR of sample 167: 8.679086287870712
SNR of sample 168: 8.386185520871313
SNR of sample 169: 8.425061068096927
SNR of sample 170: 8.778546908514661
SNR of sample 171: 8.63869278746271
SNR of sample 172: 8.504206380801962
SNR of sample 173: 8.63805547492263
SNR of sample 174: 8.648624715788403
SNR of sample 175: 8.46979202135692
SNR of sample 176: 8.419899406013569
SNR of sample 177: 8.351617916493808
SNR of sample 178: 8.278944613588578
SNR of sample 179: 8.465489255702478
SNR of sample 180: 8.600353597500726
SNR of sample 181: 8.27664852819844
SNR of sample 182: 8.314942158856178
SNR of sample 183: 8.7174177120422
SNR of sample 184: 8.389506172887629
SNR of sample 185: 8.348612555571652
SNR of sample 186: 8.682818526783343
SNR of sample 187: 8.405785340645815
SNR of sample 188: 8.733791104725078
SNR of sample 189: 8.58646939953167
SNR of sample 190: 8.481661255551812
SNR of sample 191: 8.440814232978815
SNR of sample 192: 8.691923139561471
SNR of sample 193: 8.44102960423525
SNR of sample 194: 8.505717603632586
SNR of sample 195: 8.590226488973888
SNR of sample 196: 8.528156596412616
SNR of sample 197: 8.617101301285535
SNR of sample 198: 8.483288965239884
SNR of sample 199: 8.539428900178008
SNR of sample 200: 8.848497007552442
SNR of sample 201: 8.780821767410776
SNR of sample 202: 8.436639861727247
SNR of sample 203: 8.454338615988199
SNR of sample 204: 8.260521052214619
SNR of sample 205: 8.699447672833239
SNR of sample 206: 8.597856119277044
SNR of sample 207: 8.551046522760812
SNR of sample 208: 8.584854115108392
SNR of sample 209: 8.46542505850104
SNR of sample 210: 8.368875573854556
SNR of sample 211: 8.575124615054976
SNR of sample 212: 8.371283486627846
SNR of sample 213: 8.473389653234278
SNR of sample 214: 8.581392643424406
SNR of sample 215: 8.662591748856089
SNR of sample 216: 8.500412533284726
SNR of sample 217: 8.599297449993198
SNR of sample 218: 8.557058797763222
SNR of sample 219: 8.67577236620616
SNR of sample 220: 8.423829931443544
SNR of sample 221: 8.68267356536074
SNR of sample 222: 8.529612940990399
SNR of sample 223: 8.332016543561208
SNR of sample 224: 8.4297412511695
SNR of sample 225: 8.603317540873567
SNR of sample 226: 8.693601585747453
SNR of sample 227: 8.54865931876218
SNR of sample 228: 8.413740616430456
SNR of sample 229: 8.374892508331264
SNR of sample 230: 8.47075342622039
SNR of sample 231: 8.647564426525944
SNR of sample 232: 8.191319057661337
SNR of sample 233: 8.628918245824417
SNR of sample 234: 8.46260038163777
SNR of sample 235: 8.337218070035782
SNR of sample 236: 8.595380902986117
SNR of sample 237: 8.66273826343679
SNR of sample 238: 8.476320980287033
SNR of sample 239: 8.518500612509236
SNR of sample 240: 8.537897486292094
SNR of sample 241: 8.349682163782708
SNR of sample 242: 8.694883458898747
SNR of sample 243: 8.528723499118863
SNR of sample 244: 8.185367873544164
SNR of sample 245: 8.782960983832886
SNR of sample 246: 8.551124180665777
SNR of sample 247: 8.589605225734166
SNR of sample 248: 8.477123963024374
SNR of sample 249: 8.787039577001662
SNR of sample 250: 8.573970618587193
SNR of sample 251: 8.498990875904495
SNR of sample 252: 8.663361079834612
SNR of sample 253: 8.44739962331987
SNR of sample 254: 8.392625949789768
SNR of sample 255: 8.52679965395319
SNR of sample 256: 8.511942143575235
SNR of sample 257: 8.504492161892234
SNR of sample 258: 8.213612571299398
SNR of sample 259: 8.416444664681347
SNR of sample 260: 8.661934245260717
SNR of sample 261: 8.540054822892028
SNR of sample 262: 8.645788131379705
SNR of sample 263: 8.708727274757221
SNR of sample 264: 8.496114427104581
SNR of sample 265: 8.305488085505706
SNR of sample 266: 8.615885696213146
SNR of sample 267: 8.689705229795663
SNR of sample 268: 8.691007811721613
SNR of sample 269: 8.718323720933462
SNR of sample 270: 8.352620738906593
SNR of sample 271: 8.498507326016243
SNR of sample 272: 8.736185039075474
SNR of sample 273: 8.524234354492505
SNR of sample 274: 8.452736274549082
SNR of sample 275: 8.411660420016121
SNR of sample 276: 8.811919098875068
SNR of sample 277: 8.4565689510188
SNR of sample 278: 8.475107963811476
SNR of sample 279: 8.646195058801723
SNR of sample 280: 8.541789182769586
SNR of sample 281: 8.704878548987143
SNR of sample 282: 8.582801357820475
SNR of sample 283: 8.491878447248409
SNR of sample 284: 8.577253994809125
SNR of sample 285: 8.736428367177698
SNR of sample 286: 8.512164762902803
SNR of sample 287: 8.849236310807711
SNR of sample 288: 8.462923438522425
SNR of sample 289: 8.599688845834223
SNR of sample 290: 8.492198397816866
SNR of sample 291: 8.65092856696904
SNR of sample 292: 8.514231498613611
SNR of sample 293: 8.22507073631734
SNR of sample 294: 8.197763628334721
SNR of sample 295: 8.468762277537081
SNR of sample 296: 8.55843023636491
SNR of sample 297: 8.463880701630965
SNR of sample 298: 8.602597393234856
SNR of sample 299: 8.349548074466801
SNR of sample 300: 8.54798835446328
SNR of sample 301: 8.408855934208141
SNR of sample 302: 8.824535919835093
SNR of sample 303: 8.453200668820774
SNR of sample 304: 8.572439722420643
SNR of sample 305: 8.550293241082649
SNR of sample 306: 8.391292822421196
SNR of sample 307: 8.699017965759097
SNR of sample 308: 8.601678441359434
SNR of sample 309: 8.476414169772992
SNR of sample 310: 8.535784673557671
SNR of sample 311: 8.505884826987945
SNR of sample 312: 8.524217787472779
SNR of sample 313: 8.593614444507839
SNR of sample 314: 8.639862315511488
SNR of sample 315: 8.609687042238818
SNR of sample 316: 8.73908737384371
SNR of sample 317: 8.48587600891396
SNR of sample 318: 8.411655760541823
SNR of sample 319: 8.497101717936372
SNR of sample 320: 8.43871332778982
SNR of sample 321: 8.514038907009297
SNR of sample 322: 8.468806801402595
SNR of sample 323: 8.438721093580318
SNR of sample 324: 8.534615145508894
SNR of sample 325: 8.513937434013476
SNR of sample 326: 8.657845815423979
SNR of sample 327: 8.425026898618741
SNR of sample 328: 8.440825622804876
SNR of sample 329: 8.617289751134917
SNR of sample 330: 8.652660855969131
SNR of sample 331: 8.528494149439531
SNR of sample 332: 8.372398136423781
SNR of sample 333: 8.513669255381663
SNR of sample 334: 8.444246194658913
SNR of sample 335: 8.491343643142882
SNR of sample 336: 8.435601316678179
SNR of sample 337: 8.230566327392049
SNR of sample 338: 8.550323268805903
SNR of sample 339: 8.428638508918993
SNR of sample 340: 8.73423530794148
SNR of sample 341: 8.614341857062437
SNR of sample 342: 8.604805466332701
SNR of sample 343: 8.48605462209538
SNR of sample 344: 8.594944983279579
SNR of sample 345: 8.311018363777967
SNR of sample 346: 8.3457459434397
SNR of sample 347: 8.730909478731501
SNR of sample 348: 8.888814920932942
SNR of sample 349: 8.591095222070766
SNR of sample 350: 8.533772298380338
SNR of sample 351: 8.292760472601266
SNR of sample 352: 8.621198014632137
SNR of sample 353: 8.511710723018439
SNR of sample 354: 8.425369628839322
SNR of sample 355: 8.49072082674506
SNR of sample 356: 8.747977650804133
SNR of sample 357: 8.352040375496818
SNR of sample 358: 8.505148112329508
SNR of sample 359: 8.433244658122167
SNR of sample 360: 8.601941960516948
SNR of sample 361: 8.133211789130758
SNR of sample 362: 8.410217018422498
SNR of sample 363: 8.29574719562623
SNR of sample 364: 8.463623912825213
SNR of sample 365: 8.54935202727447
SNR of sample 366: 8.432190063772738
SNR of sample 367: 8.515884576550638
SNR of sample 368: 8.386381736511193
SNR of sample 369: 8.407106042749591
SNR of sample 370: 8.349859741525394
SNR of sample 371: 8.532999343366251
SNR of sample 372: 8.68877022861988
SNR of sample 373: 8.522665664812205
SNR of sample 374: 8.447441558588551
SNR of sample 375: 8.47571731950577
SNR of sample 376: 8.432556091364807
SNR of sample 377: 8.741249369917943
SNR of sample 378: 8.515349772445111
SNR of sample 379: 8.472058596743173
SNR of sample 380: 8.353262710920973
SNR of sample 381: 8.367227155391827
SNR of sample 382: 8.515793975661513
SNR of sample 383: 8.644483478576289
SNR of sample 384: 8.926211861648017
SNR of sample 385: 8.51733211989919
SNR of sample 386: 8.375993179704306
SNR of sample 387: 8.710710139930669
SNR of sample 388: 8.545328830077903
SNR of sample 389: 8.284873018053627
SNR of sample 390: 8.581891207174284
SNR of sample 391: 8.351818791607984
SNR of sample 392: 8.545458259919512
SNR of sample 393: 8.450716133581253
SNR of sample 394: 8.551548192826887
SNR of sample 395: 8.393644303783544
SNR of sample 396: 8.454988871512441
SNR of sample 397: 8.457497739562186
SNR of sample 398: 8.65534471316473
SNR of sample 399: 8.298549610556742
SNR of sample 400: 8.592354315569937
SNR of sample 401: 8.49917311312148
SNR of sample 402: 8.443619754225526
SNR of sample 403: 8.642026382463188
SNR of sample 404: 8.456360310114128
SNR of sample 405: 8.804949560764118
SNR of sample 406: 8.544383474514792
SNR of sample 407: 8.504424858374596
SNR of sample 408: 8.47688632983518
SNR of sample 409: 8.416937015798826
SNR of sample 410: 8.458857270618445
SNR of sample 411: 8.392421450640025
SNR of sample 412: 8.551680728984696
SNR of sample 413: 8.42685548342099
SNR of sample 414: 8.763053638754723
SNR of sample 415: 8.520508845931637
SNR of sample 416: 8.330751755149008
SNR of sample 417: 8.764453551921564
SNR of sample 418: 8.615475144755562
SNR of sample 419: 8.406893777809351
SNR of sample 420: 8.538308555469042
SNR of sample 421: 8.652611154909954
SNR of sample 422: 8.27718695633953
SNR of sample 423: 8.558177071594724
SNR of sample 424: 8.565169907077163
SNR of sample 425: 8.725358491684583
SNR of sample 426: 8.51016688386773
SNR of sample 427: 8.654063357732804
SNR of sample 428: 8.482664595683962
SNR of sample 429: 8.547080792413919
SNR of sample 430: 8.490284907038522
SNR of sample 431: 8.363062103088856
SNR of sample 432: 8.595874807261696
SNR of sample 433: 8.500275855371987
SNR of sample 434: 8.568331101528615
SNR of sample 435: 8.305860325730173
SNR of sample 436: 8.32469961575538
SNR of sample 437: 8.615744876545476
SNR of sample 438: 8.430870397107695
SNR of sample 439: 8.398059414540503
SNR of sample 440: 8.387102919588637
SNR of sample 441: 8.426448038279606
SNR of sample 442: 8.713776074018696
SNR of sample 443: 8.455149882235402
SNR of sample 444: 8.483561803345996
SNR of sample 445: 8.570109985271685
SNR of sample 446: 8.57732129832676
SNR of sample 447: 8.70010103467368
SNR of sample 448: 8.711355218261247
SNR of sample 449: 8.440640279271692
SNR of sample 450: 8.780028621341398
SNR of sample 451: 8.46026080782085
SNR of sample 452: 8.306675733732309
SNR of sample 453: 8.521793307679763
SNR of sample 454: 8.519657715293217
SNR of sample 455: 8.623910864112256
SNR of sample 456: 8.539194373305014
SNR of sample 457: 8.504538238915847
SNR of sample 458: 8.393414436384848
SNR of sample 459: 8.50162865607648
SNR of sample 460: 8.161382453016593
SNR of sample 461: 8.52316319312335
SNR of sample 462: 8.541939321385852
SNR of sample 463: 8.459309239625343
SNR of sample 464: 8.65458832517037
SNR of sample 465: 8.501114043026245
SNR of sample 466: 8.33065390618875
SNR of sample 467: 8.575042297675713
SNR of sample 468: 8.374102986297451
SNR of sample 469: 8.289676936054779
SNR of sample 470: 8.706036169490492
SNR of sample 471: 8.64885872494203
SNR of sample 472: 8.3137032564123
SNR of sample 473: 8.6998338914806
SNR of sample 474: 8.596493999623952
SNR of sample 475: 8.400784689285418
SNR of sample 476: 8.430701620594236
SNR of sample 477: 8.526186156503964
SNR of sample 478: 8.454206079830392
SNR of sample 479: 8.494069435607162
SNR of sample 480: 8.337480553754565
SNR of sample 481: 8.347755730020202
SNR of sample 482: 8.469452397452539
SNR of sample 483: 8.300800136642637
SNR of sample 484: 8.112016358268905
SNR of sample 485: 8.748375259277555
SNR of sample 486: 8.5835691356409
SNR of sample 487: 8.494202489484335
SNR of sample 488: 8.584965424772175
SNR of sample 489: 8.42156646237349
SNR of sample 490: 8.454279595980426
SNR of sample 491: 8.586378280923176
SNR of sample 492: 8.830950462785223
SNR of sample 493: 8.61223111520548
SNR of sample 494: 8.658567516220788
SNR of sample 495: 8.544675985956827
SNR of sample 496: 8.346986916761045
SNR of sample 497: 8.533555373965802
SNR of sample 498: 8.67384075524999
SNR of sample 499: 8.804485684211793
SNR of sample 500: 8.286810841642193
SNR of sample 501: 8.306526630554776
SNR of sample 502: 8.358681161810082
SNR of sample 503: 8.890565847830226
SNR of sample 504: 8.493587956596377
SNR of sample 505: 8.374648144790308
SNR of sample 506: 8.13945910872553
SNR of sample 507: 8.590935246786538
SNR of sample 508: 8.606730864656473
SNR of sample 509: 8.506360093366332
SNR of sample 510: 8.471789382672627
SNR of sample 511: 8.516138259040192
SNR of sample 512: 8.540240166425212
SNR of sample 513: 8.628732384571867
SNR of sample 514: 8.771038942262619
SNR of sample 515: 8.381902946272163
SNR of sample 516: 8.463488788070572
SNR of sample 517: 8.5106794260405
SNR of sample 518: 8.655458611425347
SNR of sample 519: 8.749473859773131
SNR of sample 520: 8.319514656300534
SNR of sample 521: 8.285194004060816
SNR of sample 522: 8.617989707718339
SNR of sample 523: 8.497103788813838
SNR of sample 524: 8.63523079805936
SNR of sample 525: 8.546215165633239
SNR of sample 526: 8.379747680549693
SNR of sample 527: 8.499448022105057
SNR of sample 528: 8.403492361571873
SNR of sample 529: 8.601692937501694
SNR of sample 530: 8.299916907403498
SNR of sample 531: 8.742891575748274
SNR of sample 532: 8.453676452918527
SNR of sample 533: 8.565940273494418
SNR of sample 534: 8.275324719778464
SNR of sample 535: 8.706909044342302
SNR of sample 536: 8.43892403957196
SNR of sample 537: 8.544086303598458
SNR of sample 538: 8.229634950251832
SNR of sample 539: 8.420861846315772
SNR of sample 540: 8.74886088004327
SNR of sample 541: 8.507875975671254
SNR of sample 542: 8.618943346791312
SNR of sample 543: 8.838569220981682
SNR of sample 544: 8.6080862539578
SNR of sample 545: 8.474832537108533
SNR of sample 546: 8.467473156314657
SNR of sample 547: 8.379674682119026
SNR of sample 548: 8.630512821473037
SNR of sample 549: 8.403383640504922
SNR of sample 550: 8.597815219447094
SNR of sample 551: 8.611747565317229
SNR of sample 552: 8.54388128672935
SNR of sample 553: 8.474478934781258
SNR of sample 554: 8.671432842476701
SNR of sample 555: 8.48931211234899
SNR of sample 556: 8.266198362786946
SNR of sample 557: 8.656928934426022
SNR of sample 558: 8.557315586568976
SNR of sample 559: 8.705994751941176
SNR of sample 560: 8.52433945152389
SNR of sample 561: 8.45830589949319
SNR of sample 562: 8.60802982254686
SNR of sample 563: 8.66550340257292
SNR of sample 564: 8.509243790237376
SNR of sample 565: 8.547746579519155
SNR of sample 566: 8.635518132307732
SNR of sample 567: 8.56884726773695
SNR of sample 568: 8.647762195323923
SNR of sample 569: 8.493005522309138
SNR of sample 570: 8.347832352486435
SNR of sample 571: 8.594297316352169
SNR of sample 572: 8.784329833837742
SNR of sample 573: 8.554453116191954
SNR of sample 574: 8.538012419991441
SNR of sample 575: 8.573415623426374
SNR of sample 576: 8.35861334057308
SNR of sample 577: 8.383284739261178
SNR of sample 578: 8.366647309701419
SNR of sample 579: 8.57300093021386
SNR of sample 580: 8.382168018587777
SNR of sample 581: 8.667631746888334
SNR of sample 582: 8.51566506353927
SNR of sample 583: 8.34512157388378
SNR of sample 584: 8.279604188061416
SNR of sample 585: 8.367597324738828
SNR of sample 586: 8.47384110452181
SNR of sample 587: 8.604895031783094
SNR of sample 588: 8.528409761182804
SNR of sample 589: 8.479453182453966
SNR of sample 590: 8.19950212996721
SNR of sample 591: 8.46784021934546
SNR of sample 592: 8.40772057563755
SNR of sample 593: 8.64111830269446
SNR of sample 594: 8.48852932066694
SNR of sample 595: 8.654085101946194
SNR of sample 596: 8.113974890632129
SNR of sample 597: 8.547899306732253
SNR of sample 598: 8.489961332434499
SNR of sample 599: 8.903176456157853
SNR of sample 600: 8.423619219661404
SNR of sample 601: 8.482169138250285
SNR of sample 602: 8.681592567323625
SNR of sample 603: 8.540536301902813
SNR of sample 604: 8.545529187472713
SNR of sample 605: 8.529320429548363
SNR of sample 606: 8.561716201183673
SNR of sample 607: 8.347510331040512
SNR of sample 608: 8.66639077356699
SNR of sample 609: 8.450672127435105
SNR of sample 610: 8.59885272905743
SNR of sample 611: 8.632841523183261
SNR of sample 612: 8.47604555358409
SNR of sample 613: 8.39326015601365
SNR of sample 614: 8.564445099964153
SNR of sample 615: 8.603343426841889
SNR of sample 616: 8.592845631248684
SNR of sample 617: 8.210467426148305
SNR of sample 618: 8.801592668392153
SNR of sample 619: 8.482701871478346
SNR of sample 620: 8.081673861640876
SNR of sample 621: 8.508739531574468
SNR of sample 622: 8.496958827391236
SNR of sample 623: 8.298561000382804
SNR of sample 624: 8.738195861094708
SNR of sample 625: 8.383098878008628
SNR of sample 626: 8.411132863981722
SNR of sample 627: 8.630560969374116
SNR of sample 628: 8.60657296024971
SNR of sample 629: 8.508572825938476
SNR of sample 630: 8.466349705289494
SNR of sample 631: 8.457350189542751
SNR of sample 632: 8.397802625734752
SNR of sample 633: 8.517232717780836
SNR of sample 634: 8.313511700246718
SNR of sample 635: 8.46047876767412
SNR of sample 636: 8.546234838969164
SNR of sample 637: 8.49359624010624
SNR of sample 638: 8.50296333660315
SNR of sample 639: 8.713749152611642
SNR of sample 640: 8.575272682793777
SNR of sample 641: 8.453679559234727
SNR of sample 642: 8.388969815624002
SNR of sample 643: 8.578115997554239
SNR of sample 644: 8.266552482833587
SNR of sample 645: 8.672322802067603
SNR of sample 646: 8.565783404526387
SNR of sample 647: 8.465068867576933
SNR of sample 648: 8.489568383435376
SNR of sample 649: 8.540447254171786
SNR of sample 650: 8.417303561110263
SNR of sample 651: 8.494440640392897
SNR of sample 652: 8.455946652340346
SNR of sample 653: 8.608781551066922
SNR of sample 654: 8.554746663072724
SNR of sample 655: 8.447064141170419
SNR of sample 656: 8.692721462824514
SNR of sample 657: 8.451161372236387
SNR of sample 658: 8.557695074864572
SNR of sample 659: 8.61262458192397
SNR of sample 660: 8.53370085310777
SNR of sample 661: 8.296998005615537
SNR of sample 662: 8.825144757810019
SNR of sample 663: 8.613222030072837
SNR of sample 664: 8.595940039901866
SNR of sample 665: 8.688934863378407
SNR of sample 666: 8.529790518733085
SNR of sample 667: 8.50438810029958
SNR of sample 668: 8.342586819865714
SNR of sample 669: 8.38608145927866
SNR of sample 670: 8.563483177381316
SNR of sample 671: 8.540514557689422
SNR of sample 672: 8.586339451970694
SNR of sample 673: 8.327381919792881
SNR of sample 674: 8.487540994396415
SNR of sample 675: 8.378994916590896
SNR of sample 676: 8.366610033907037
SNR of sample 677: 8.608690950177797
SNR of sample 678: 8.515395849468725
SNR of sample 679: 8.493554822556925
SNR of sample 680: 8.556442711717166
SNR of sample 681: 8.486999459939124
SNR of sample 682: 8.689489858539226
SNR of sample 683: 8.775681849540808
SNR of sample 684: 8.51927667383952
SNR of sample 685: 8.536728475962683
SNR of sample 686: 8.543991560954401
SNR of sample 687: 8.30618182945673
SNR of sample 688: 8.300216149197297
SNR of sample 689: 8.330749684271542
SNR of sample 690: 8.52996861419514
SNR of sample 691: 8.668462168752097
SNR of sample 692: 8.318311994212305
SNR of sample 693: 8.433560466935692
SNR of sample 694: 8.907425896717552
SNR of sample 695: 8.503508495096007
SNR of sample 696: 8.480490174344936
SNR of sample 697: 8.535121992768634
SNR of sample 698: 8.513419714647041
SNR of sample 699: 8.413961164880558
SNR of sample 700: 8.547111337856538
SNR of sample 701: 8.443812863549207
SNR of sample 702: 8.33029978614211
SNR of sample 703: 8.52444403083591
SNR of sample 704: 8.542903314846154
SNR of sample 705: 8.60524138603924
SNR of sample 706: 8.598300322493444
SNR of sample 707: 8.520053252889173
SNR of sample 708: 8.609227307441424
SNR of sample 709: 8.650962218727857
SNR of sample 710: 8.310785907782437
SNR of sample 711: 8.395477030340725
SNR of sample 712: 8.398321380539919
SNR of sample 713: 8.583061252942427
SNR of sample 714: 8.540659519112024
SNR of sample 715: 8.6154668612457
SNR of sample 716: 8.42425756764022
SNR of sample 717: 8.692710072998452
SNR of sample 718: 8.592255431170948
SNR of sample 719: 8.64391812902814
SNR of sample 720: 8.48519469022773
SNR of sample 721: 8.58472209666995
SNR of sample 722: 8.326091245412359
SNR of sample 723: 8.612026616055738
SNR of sample 724: 8.467473674034023
SNR of sample 725: 8.533232317081147
SNR of sample 726: 8.60988429331743
SNR of sample 727: 8.46336867717756
SNR of sample 728: 8.746087975116644
SNR of sample 729: 8.55259346822772
SNR of sample 730: 8.569732050134188
SNR of sample 731: 8.430974976419716
SNR of sample 732: 8.596327811707326
SNR of sample 733: 8.580061069213935
SNR of sample 734: 8.631131496115927
SNR of sample 735: 8.461558212553136
SNR of sample 736: 8.660103071861636
SNR of sample 737: 8.667472289323474
SNR of sample 738: 8.573816338215995
SNR of sample 739: 8.304111469710355
SNR of sample 740: 8.539265300858215
SNR of sample 741: 8.426491526706387
SNR of sample 742: 8.509266569889498
SNR of sample 743: 8.336185219899743
SNR of sample 744: 8.721845248063953
SNR of sample 745: 8.682038323698125
SNR of sample 746: 8.359122258710284
SNR of sample 747: 8.554947020467534
SNR of sample 748: 8.401084966517951
SNR of sample 749: 8.679246780874307
SNR of sample 750: 8.412754878756765
SNR of sample 751: 8.367662557378999
SNR of sample 752: 8.544735005964602
SNR of sample 753: 8.485794209254063
SNR of sample 754: 8.51068667411163
SNR of sample 755: 8.382855032187036
SNR of sample 756: 8.586364302500282
SNR of sample 757: 8.635527451256328
SNR of sample 758: 8.512982759501769
SNR of sample 759: 8.507246946641034
SNR of sample 760: 8.83501455981174
SNR of sample 761: 8.460503618203708
SNR of sample 762: 8.366708918306026
SNR of sample 763: 8.653258821837364
SNR of sample 764: 8.446584215317733
SNR of sample 765: 8.713359827648082
SNR of sample 766: 8.681596709078557
SNR of sample 767: 8.439628655629678
SNR of sample 768: 8.570091865093861
SNR of sample 769: 8.476419864686022
SNR of sample 770: 8.547242320856247
SNR of sample 771: 8.462619019534962
SNR of sample 772: 8.696058681860555
SNR of sample 773: 8.55108328083583
SNR of sample 774: 8.628706498603545
SNR of sample 775: 8.518186874573175
SNR of sample 776: 8.63158553600029
SNR of sample 777: 8.444384425729751
SNR of sample 778: 8.586765017289903
SNR of sample 779: 8.47001722928132
SNR of sample 780: 8.563074179081832
SNR of sample 781: 8.514410629514398
SNR of sample 782: 8.394880099911225
SNR of sample 783: 8.340084164448367
SNR of sample 784: 8.593047024082226
SNR of sample 785: 8.583891674806189
SNR of sample 786: 8.609063190402264
SNR of sample 787: 8.554996203807345
SNR of sample 788: 8.459328912961267
SNR of sample 789: 8.784788533196403
SNR of sample 790: 8.564158283435148
SNR of sample 791: 8.462896517115372
SNR of sample 792: 8.73688706653636
SNR of sample 793: 8.457974041379305
SNR of sample 794: 8.561065427940065
SNR of sample 795: 8.544410395921847
SNR of sample 796: 8.491892943390669
SNR of sample 797: 8.864792742330353
SNR of sample 798: 8.728412000507817
SNR of sample 799: 8.591135086461982
SNR of sample 800: 8.5190980606581
SNR of sample 801: 8.478429133547158
SNR of sample 802: 8.703217705259618
SNR of sample 803: 8.463814951271427
SNR of sample 804: 8.524707549993426
SNR of sample 805: 8.393940439261145
SNR of sample 806: 8.513105458991614
SNR of sample 807: 8.492939254230235
SNR of sample 808: 8.238056173466266
SNR of sample 809: 8.355198463632073
SNR of sample 810: 8.68269686273223
SNR of sample 811: 8.629197296562925
SNR of sample 812: 8.621333139386776
SNR of sample 813: 8.431509262805877
SNR of sample 814: 8.449919881195674
SNR of sample 815: 8.420212626230262
SNR of sample 816: 8.65143955598371
SNR of sample 817: 8.506969966779993
SNR of sample 818: 8.34153015463882
SNR of sample 819: 8.583984864292146
SNR of sample 820: 8.273464554094863
SNR of sample 821: 8.641537655381272
SNR of sample 822: 8.496831468427093
SNR of sample 823: 8.744216937326348
SNR of sample 824: 8.521816087331885
SNR of sample 825: 8.307221409944532
SNR of sample 826: 8.508803728775906
SNR of sample 827: 8.51849543531557
SNR of sample 828: 8.390947503603785
SNR of sample 829: 8.368687124005174
SNR of sample 830: 8.365421867961068
SNR of sample 831: 8.548552668572695
SNR of sample 832: 8.550942978887525
SNR of sample 833: 8.62786054515879
SNR of sample 834: 8.484731849114139
SNR of sample 835: 8.623154993837261
SNR of sample 836: 8.758282337073657
SNR of sample 837: 8.342360058783216
SNR of sample 838: 8.83431874498325
SNR of sample 839: 8.555745343730576
SNR of sample 840: 8.535231231554953
SNR of sample 841: 8.29191451915651
SNR of sample 842: 8.506809991495764
SNR of sample 843: 8.352393460104727
SNR of sample 844: 8.48984950505135
SNR of sample 845: 8.487086436792685
SNR of sample 846: 8.393924907680153
SNR of sample 847: 8.523102102238111
SNR of sample 848: 8.826472190265559
SNR of sample 849: 8.451973156202957
SNR of sample 850: 8.43906485923963
SNR of sample 851: 8.627457241772337
SNR of sample 852: 8.499929501115842
SNR of sample 853: 8.41680447964102
SNR of sample 854: 8.211541693833658
SNR of sample 855: 8.619307821225282
SNR of sample 856: 8.456759989465017
SNR of sample 857: 8.642717020098011
SNR of sample 858: 8.671884811483599
SNR of sample 859: 8.713973842816674
SNR of sample 860: 8.371358038216613
SNR of sample 861: 8.56094117529212
SNR of sample 862: 8.474093233853264
SNR of sample 863: 8.377773616605475
SNR of sample 864: 8.435640663350028
SNR of sample 865: 8.582820513437035
SNR of sample 866: 8.385618618165067
SNR of sample 867: 8.584747982638271
SNR of sample 868: 8.5316983145984
SNR of sample 869: 8.503305031384999
SNR of sample 870: 8.095911661937208
SNR of sample 871: 8.557543383090206
SNR of sample 872: 8.472287946422504
SNR of sample 873: 8.434327727036749
SNR of sample 874: 8.568144722556697
SNR of sample 875: 8.462460079689466
SNR of sample 876: 8.545235122872578
SNR of sample 877: 8.282611619861038
SNR of sample 878: 8.340203239902646
SNR of sample 879: 8.343087972212423
SNR of sample 880: 8.627900409550005
SNR of sample 881: 8.520392359074188
SNR of sample 882: 8.643900526569682
SNR of sample 883: 8.557665047141318
SNR of sample 884: 8.559769576365877
SNR of sample 885: 8.442514941097553
SNR of sample 886: 8.567389887720436
SNR of sample 887: 8.700254279606144
SNR of sample 888: 8.740603256148631
SNR of sample 889: 8.29507312501113
SNR of sample 890: 8.637177422877157
SNR of sample 891: 8.667093318747243
SNR of sample 892: 8.393720926249777
SNR of sample 893: 8.749222248161043
SNR of sample 894: 8.76085850864104
SNR of sample 895: 8.445134083372348
SNR of sample 896: 8.495412917363062
SNR of sample 897: 8.137942708701242
SNR of sample 898: 8.462374138274638
SNR of sample 899: 8.498980521517165
SNR of sample 900: 8.456967594930957
SNR of sample 901: 8.602639328503537
SNR of sample 902: 8.530532928304554
SNR of sample 903: 8.676597610876259
SNR of sample 904: 8.443466509293062
SNR of sample 905: 8.2909660572772
SNR of sample 906: 8.533373136748816
SNR of sample 907: 8.7566960449349
SNR of sample 908: 8.612969900741383
SNR of sample 909: 8.572431438910781
SNR of sample 910: 8.427833973023553
SNR of sample 911: 8.52165714748639
SNR of sample 912: 8.46120926970016
SNR of sample 913: 8.496305983270162
SNR of sample 914: 8.367994415492884
SNR of sample 915: 8.469979953486936
SNR of sample 916: 8.404749384193577
SNR of sample 917: 8.540427580835862
SNR of sample 918: 8.483125883639456
SNR of sample 919: 8.374959294129535
SNR of sample 920: 8.446100147710117
SNR of sample 921: 8.458681246033857
SNR of sample 922: 8.683371968786062
SNR of sample 923: 8.373602869389474
SNR of sample 924: 8.388549945217823
SNR of sample 925: 8.472190615181614
SNR of sample 926: 8.307120454668077
SNR of sample 927: 8.580091096937188
SNR of sample 928: 8.382560967586901
SNR of sample 929: 8.53111277399496
SNR of sample 930: 8.366998323431861
SNR of sample 931: 8.368540609424473
SNR of sample 932: 8.484453316094996
SNR of sample 933: 8.39107589800666
SNR of sample 934: 8.303523340510086
SNR of sample 935: 8.42644182564721
SNR of sample 936: 8.590397854084179
SNR of sample 937: 8.919698952018262
SNR of sample 938: 8.372922586141978
SNR of sample 939: 8.50403242709484
SNR of sample 940: 8.366359457733681
SNR of sample 941: 8.675258270875291
SNR of sample 942: 8.536003668849673
SNR of sample 943: 8.262675282498355
SNR of sample 944: 8.73062059132503
SNR of sample 945: 8.795825274650067
SNR of sample 946: 8.667879216745492
SNR of sample 947: 8.512337681171191
SNR of sample 948: 8.434120639290175
SNR of sample 949: 8.676519952971294
SNR of sample 950: 8.629066313563216
SNR of sample 951: 8.67361295872876
SNR of sample 952: 8.574836245367871
SNR of sample 953: 8.335382754881769
SNR of sample 954: 8.409035065108927
SNR of sample 955: 8.690863885737745
SNR of sample 956: 8.574927363976364
SNR of sample 957: 8.537870047165672
SNR of sample 958: 8.383390354011931
SNR of sample 959: 8.558959345557406
SNR of sample 960: 8.384132245864032
SNR of sample 961: 8.515868527250278
SNR of sample 962: 8.287079537993373
SNR of sample 963: 8.602856252918073
SNR of sample 964: 8.485932958044268
SNR of sample 965: 8.453843676273888
SNR of sample 966: 8.467149063991268
SNR of sample 967: 8.693949493161698
SNR of sample 968: 8.698325257246807
SNR of sample 969: 8.694463070773201
SNR of sample 970: 8.524745861226542
SNR of sample 971: 8.544445600838765
SNR of sample 972: 8.731045121205506
SNR of sample 973: 8.401324670584609
SNR of sample 974: 8.279195189761934
SNR of sample 975: 8.30489063735684
SNR of sample 976: 8.315521486827219
SNR of sample 977: 8.359696409487661
SNR of sample 978: 8.550514824971483
SNR of sample 979: 8.577389119563763
SNR of sample 980: 8.6589159413544
SNR of sample 981: 8.842171512333337
SNR of sample 982: 8.368513170298051
SNR of sample 983: 8.698116098622767
SNR of sample 984: 8.640398672775115
SNR of sample 985: 8.66065288982879
SNR of sample 986: 8.377004285626954
SNR of sample 987: 8.671043517513143
SNR of sample 988: 8.746650218348593
SNR of sample 989: 8.570416992855982
SNR of sample 990: 8.480130359385264
SNR of sample 991: 8.400472504507457
SNR of sample 992: 8.466028201562937
SNR of sample 993: 8.713795747354622
SNR of sample 994: 8.720738364058516
SNR of sample 995: 8.545575264496327
SNR of sample 996: 8.244505403613948
SNR of sample 997: 8.39703898966926
SNR of sample 998: 8.469288798132746
SNR of sample 999: 8.44683582692982
SNR of sample 1000: 8.547886363748091


==> figs/corrected/144/snr-values-amortized.txt <==
SNR of conditional mean: 6.1719324069484225
SNR of RTM image: -8.496899807383462
SNR of sample 1: 4.664330505573176
SNR of sample 2: 4.4964304910027035
SNR of sample 3: 4.549280837086499
SNR of sample 4: 4.649313537630359
SNR of sample 5: 4.616719479477704
SNR of sample 6: 4.613379154125464
SNR of sample 7: 4.45819691579147
SNR of sample 8: 4.591318614202297
SNR of sample 9: 4.698582818856523
SNR of sample 10: 4.561984634900084
SNR of sample 11: 4.573795366806568
SNR of sample 12: 4.449290589530687
SNR of sample 13: 4.665065149354147
SNR of sample 14: 4.533070008284683
SNR of sample 15: 4.636033518161931
SNR of sample 16: 4.552998062137504
SNR of sample 17: 4.553709408546985
SNR of sample 18: 4.6082149034452735
SNR of sample 19: 4.6083225890734925
SNR of sample 20: 4.545506145185821
SNR of sample 21: 4.608458749266865
SNR of sample 22: 4.5474279194740275
SNR of sample 23: 4.5129177819461965
SNR of sample 24: 4.613899462088732
SNR of sample 25: 4.608719162108182
SNR of sample 26: 4.593308209727508
SNR of sample 27: 4.603722652502716
SNR of sample 28: 4.554950899587697
SNR of sample 29: 4.698054745102759
SNR of sample 30: 4.472519622063898
SNR of sample 31: 4.679383713871643
SNR of sample 32: 4.634336951798124
SNR of sample 33: 4.5181959308870026
SNR of sample 34: 4.516652091736293
SNR of sample 35: 4.58954646081099
SNR of sample 36: 4.737266809916554
SNR of sample 37: 4.5442983059039275
SNR of sample 38: 4.410030376815813
SNR of sample 39: 4.520997310378783
SNR of sample 40: 4.611743678646896
SNR of sample 41: 4.620829135808465
SNR of sample 42: 4.596072831144271
SNR of sample 43: 4.538312434589205
SNR of sample 44: 4.383292242416905
SNR of sample 45: 4.568102006933882
SNR of sample 46: 4.43791888364694
SNR of sample 47: 4.640594108060859
SNR of sample 48: 4.512973177918405
SNR of sample 49: 4.702123501603572
SNR of sample 50: 4.598270032135422
SNR of sample 51: 4.473925230143769
SNR of sample 52: 4.4742337908861645
SNR of sample 53: 4.509079928282812
SNR of sample 54: 4.548506328914312
SNR of sample 55: 4.465378201123292
SNR of sample 56: 4.608273923453047
SNR of sample 57: 4.53095874870836
SNR of sample 58: 4.580267376606374
SNR of sample 59: 4.437274840755094
SNR of sample 60: 4.674024282990307
SNR of sample 61: 4.644372941716468
SNR of sample 62: 4.485985502784875
SNR of sample 63: 4.670590768152109
SNR of sample 64: 4.723287351584073
SNR of sample 65: 4.642266341614444
SNR of sample 66: 4.625707605398383
SNR of sample 67: 4.505265371990919
SNR of sample 68: 4.61572960004908
SNR of sample 69: 4.7345560313139
SNR of sample 70: 4.615515264231376
SNR of sample 71: 4.530903352736152
SNR of sample 72: 4.498819248159435
SNR of sample 73: 4.669232790253949
SNR of sample 74: 4.48757800755603
SNR of sample 75: 4.540912938966809
SNR of sample 76: 4.583489144223699
SNR of sample 77: 4.742043806510651
SNR of sample 78: 4.562699605345131
SNR of sample 79: 4.580821336328459
SNR of sample 80: 4.6021860614231365
SNR of sample 81: 4.508090048854188
SNR of sample 82: 4.473094290560641
SNR of sample 83: 4.5538833622541075
SNR of sample 84: 4.564897324055648
SNR of sample 85: 4.439284627335596
SNR of sample 86: 4.604583619809098
SNR of sample 87: 4.607421239656529
SNR of sample 88: 4.619433882115922
SNR of sample 89: 4.492699287528806
SNR of sample 90: 4.471935116899193
SNR of sample 91: 4.454257071412899
SNR of sample 92: 4.637574768715809
SNR of sample 93: 4.674521811301451
SNR of sample 94: 4.623052222767938
SNR of sample 95: 4.636039730794329
SNR of sample 96: 4.631290691046019
SNR of sample 97: 4.447230584171642
SNR of sample 98: 4.505643824847783
SNR of sample 99: 4.6363550218884875
SNR of sample 100: 4.612893015640381
SNR of sample 101: 4.598119893519155
SNR of sample 102: 4.544774090001681
SNR of sample 103: 4.5451515074198126
SNR of sample 104: 4.585046444077936
SNR of sample 105: 4.614365927237889
SNR of sample 106: 4.625870169279444
SNR of sample 107: 4.5759801425329245
SNR of sample 108: 4.586353167758818
SNR of sample 109: 4.561840708916215
SNR of sample 110: 4.6325746350747785
SNR of sample 111: 4.655722903386826
SNR of sample 112: 4.517320467438361
SNR of sample 113: 4.785621281022228
SNR of sample 114: 4.6469097666120005
SNR of sample 115: 4.5567986400065035
SNR of sample 116: 4.493326763400925
SNR of sample 117: 4.620906793713431
SNR of sample 118: 4.5677908575946535
SNR of sample 119: 4.694566869731085
SNR of sample 120: 4.565479758342887
SNR of sample 121: 4.469047795992584
SNR of sample 122: 4.652958281970062
SNR of sample 123: 4.707359715275697
SNR of sample 124: 4.689998514041662
SNR of sample 125: 4.520829051584691
SNR of sample 126: 4.506636292873239
SNR of sample 127: 4.849007733932344
SNR of sample 128: 4.569206820061853
SNR of sample 129: 4.674973262588982
SNR of sample 130: 4.49911486591767
SNR of sample 131: 4.496098115169453
SNR of sample 132: 4.673996326144519
SNR of sample 133: 4.599577273535671
SNR of sample 134: 4.549418032718605
SNR of sample 135: 4.579179648217494
SNR of sample 136: 4.591787150228921
SNR of sample 137: 4.557634756783296
SNR of sample 138: 4.6556297139008676
SNR of sample 139: 4.5958170777772525
SNR of sample 140: 4.618476101288017
SNR of sample 141: 4.593823340497111
SNR of sample 142: 4.544668475250929
SNR of sample 143: 4.540378134861281
SNR of sample 144: 4.4667920927130265
SNR of sample 145: 4.5608922470369055
SNR of sample 146: 4.518914525367614
SNR of sample 147: 4.630941748193043
SNR of sample 148: 4.500541182772198
SNR of sample 149: 4.677891646657577
SNR of sample 150: 4.6159806939418
SNR of sample 151: 4.511178762594341
SNR of sample 152: 4.550894568351677
SNR of sample 153: 4.666013093514089
SNR of sample 154: 4.730923712238991
SNR of sample 155: 4.5454869895692624
SNR of sample 156: 4.583884164100289
SNR of sample 157: 4.6328904438883045
SNR of sample 158: 4.501878969615067
SNR of sample 159: 4.654410484792913
SNR of sample 160: 4.4220575154174675
SNR of sample 161: 4.705949965440895
SNR of sample 162: 4.706348609353049
SNR of sample 163: 4.621580864328529
SNR of sample 164: 4.655792795501294
SNR of sample 165: 4.601392915353759
SNR of sample 166: 4.498611642693494
SNR of sample 167: 4.674587561660988
SNR of sample 168: 4.546003673496965
SNR of sample 169: 4.600356958901521
SNR of sample 170: 4.504762148766744
SNR of sample 171: 4.491436569994071
SNR of sample 172: 4.459477753504031
SNR of sample 173: 4.420504357318162
SNR of sample 174: 4.695814055684828
SNR of sample 175: 4.621843348047312
SNR of sample 176: 4.696154715027942
SNR of sample 177: 4.666034320008114
SNR of sample 178: 4.526240254402671
SNR of sample 179: 4.5554018331558614
SNR of sample 180: 4.571709993198567
SNR of sample 181: 4.5275883956328675
SNR of sample 182: 4.552179547819169
SNR of sample 183: 4.487017835201547
SNR of sample 184: 4.476727127354916
SNR of sample 185: 4.659070994529562
SNR of sample 186: 4.608243895729794
SNR of sample 187: 4.4971884321551645
SNR of sample 188: 4.516550618740471
SNR of sample 189: 4.493243410582929
SNR of sample 190: 4.4093381860228895
SNR of sample 191: 4.432263835007369
SNR of sample 192: 4.655887538145352
SNR of sample 193: 4.4934147756932195
SNR of sample 194: 4.536716823501852
SNR of sample 195: 4.5837428267132525
SNR of sample 196: 4.5935489492329
SNR of sample 197: 4.554387103197649
SNR of sample 198: 4.634030979652561
SNR of sample 199: 4.5537793006614535
SNR of sample 200: 4.438726525858579
SNR of sample 201: 4.487244596284046
SNR of sample 202: 4.6686860786029944
SNR of sample 203: 4.541778048028122
SNR of sample 204: 4.711060891026341
SNR of sample 205: 4.40003632216615
SNR of sample 206: 4.610873910111285
SNR of sample 207: 4.6034658636969645
SNR of sample 208: 4.543907427782269
SNR of sample 209: 4.719863673413838
SNR of sample 210: 4.569868465412158
SNR of sample 211: 4.567664016349877
SNR of sample 212: 4.595370803683385
SNR of sample 213: 4.558529893567862
SNR of sample 214: 4.582208306511139
SNR of sample 215: 4.535291542086056
SNR of sample 216: 4.602602307793751
SNR of sample 217: 4.498839439214726
SNR of sample 218: 4.485586341153354
SNR of sample 219: 4.511159606977783
SNR of sample 220: 4.570781204655183
SNR of sample 221: 4.497602607648313
SNR of sample 222: 4.589448094131368
SNR of sample 223: 4.765396573972439
SNR of sample 224: 4.528496993120962
SNR of sample 225: 4.562971925731876
SNR of sample 226: 4.572357142406611
SNR of sample 227: 4.493514695530941
SNR of sample 228: 4.4825323146107525
SNR of sample 229: 4.494774824468844
SNR of sample 230: 4.59278220685121
SNR of sample 231: 4.6586645848269095
SNR of sample 232: 4.670583002361613
SNR of sample 233: 4.816056449416848
SNR of sample 234: 4.635422091590172
SNR of sample 235: 4.587791909878142
SNR of sample 236: 4.496852950005715
SNR of sample 237: 4.527703329332216
SNR of sample 238: 4.584655565956277
SNR of sample 239: 4.542260044758272
SNR of sample 240: 4.762984519444219
SNR of sample 241: 4.4886698776998415
SNR of sample 242: 4.604907712132486
SNR of sample 243: 4.509509635356954
SNR of sample 244: 4.4873755792837535
SNR of sample 245: 4.660299542586112
SNR of sample 246: 4.489222801983194
SNR of sample 247: 4.509833209960976
SNR of sample 248: 4.364724755059076
SNR of sample 249: 4.531974514105306
SNR of sample 250: 4.600035455174965
SNR of sample 251: 4.54248111092774
SNR of sample 252: 4.7457418759450976
SNR of sample 253: 4.584918049675061
SNR of sample 254: 4.649308878156061
SNR of sample 255: 4.551751393903127
SNR of sample 256: 4.645044423734735
SNR of sample 257: 4.501779049777345
SNR of sample 258: 4.5563596139837665
SNR of sample 259: 4.569814104878682
SNR of sample 260: 4.694869217841084
SNR of sample 261: 4.70451277647967
SNR of sample 262: 4.537969704368625
SNR of sample 263: 4.794677228179911
SNR of sample 264: 4.567949797440149
SNR of sample 265: 4.574289788801514
SNR of sample 266: 4.655079378214347
SNR of sample 267: 4.635254350515447
SNR of sample 268: 4.502967215723313
SNR of sample 269: 4.414560421272121
SNR of sample 270: 4.646127492649317
SNR of sample 271: 4.606743027286499
SNR of sample 272: 4.56396750007353
SNR of sample 273: 4.613963659290169
SNR of sample 274: 4.652172383971814
SNR of sample 275: 4.531814538821078
SNR of sample 276: 4.642004893334394
SNR of sample 277: 4.621353585526664
SNR of sample 278: 4.668162664323528
SNR of sample 279: 4.4673341448896835
SNR of sample 280: 4.596951400909111
SNR of sample 281: 4.514931192562262
SNR of sample 282: 4.560341393631019
SNR of sample 283: 4.596702895613222
SNR of sample 284: 4.672595377538946
SNR of sample 285: 4.47109175205127
SNR of sample 286: 4.51359392343876
SNR of sample 287: 4.488004608313972
SNR of sample 288: 4.537184841809109
SNR of sample 289: 4.641012943028304
SNR of sample 290: 4.655192758755596
SNR of sample 291: 4.633625605388642
SNR of sample 292: 4.542451600923854
SNR of sample 293: 4.59413707843317
SNR of sample 294: 4.622524666733541
SNR of sample 295: 4.597437539394194
SNR of sample 296: 4.501058384419267
SNR of sample 297: 4.543340007356656
SNR of sample 298: 4.60165695223064
SNR of sample 299: 4.648274474861924
SNR of sample 300: 4.589016833899127
SNR of sample 301: 4.688590835084325
SNR of sample 302: 4.608135174662843
SNR of sample 303: 4.682942516796518
SNR of sample 304: 4.545766558027138
SNR of sample 305: 4.699399262297391
SNR of sample 306: 4.4844763508317165
SNR of sample 307: 4.6807572233507955
SNR of sample 308: 4.549764904694116
SNR of sample 309: 4.632428638213444
SNR of sample 310: 4.5922577571330105
SNR of sample 311: 4.465931643126011
SNR of sample 312: 4.585988175605482
SNR of sample 313: 4.551245064362754
SNR of sample 314: 4.625815291026602
SNR of sample 315: 4.389919050307275
SNR of sample 316: 4.5064556088143535
SNR of sample 317: 4.602304101438684
SNR of sample 318: 4.549085656885353
SNR of sample 319: 4.513017701783918
SNR of sample 320: 4.483159790482873
SNR of sample 321: 4.63812355124423
SNR of sample 322: 4.629524232567743
SNR of sample 323: 4.598261230906192
SNR of sample 324: 4.7054363878293906
SNR of sample 325: 4.6402047830973
SNR of sample 326: 4.5990481643431735
SNR of sample 327: 4.6670697587409835
SNR of sample 328: 4.338092753130288
SNR of sample 329: 4.690462390593988
SNR of sample 330: 4.652769832120679
SNR of sample 331: 4.5521681579931075
SNR of sample 332: 4.482832591843286
SNR of sample 333: 4.546309127923162
SNR of sample 334: 4.612922007924902
SNR of sample 335: 4.523513944219023
SNR of sample 336: 4.529048881965581
SNR of sample 337: 4.487478087718308
SNR of sample 338: 4.5459177320821365
SNR of sample 339: 4.576580696997989
SNR of sample 340: 4.3509078606076566
SNR of sample 341: 4.583961304285888
SNR of sample 342: 4.473206635663157
SNR of sample 343: 4.619696883554072
SNR of sample 344: 4.613988509819758
SNR of sample 345: 4.583834980760478
SNR of sample 346: 4.740706019667782
SNR of sample 347: 4.710941297852695
SNR of sample 348: 4.663257273326556
SNR of sample 349: 4.5479528869115935
SNR of sample 350: 4.584251227131092
SNR of sample 351: 4.563119993470676
SNR of sample 352: 4.604432445754099
SNR of sample 353: 4.626785497119301
SNR of sample 354: 4.547717842319232
SNR of sample 355: 4.676131400811697
SNR of sample 356: 4.677197902706554
SNR of sample 357: 4.706653028340513
SNR of sample 358: 4.5398764647952055
SNR of sample 359: 4.588513092955585
SNR of sample 360: 4.672725325099921
SNR of sample 361: 4.511056063104496
SNR of sample 362: 4.565761915397594
SNR of sample 363: 4.739435018623184
SNR of sample 364: 4.478562442508928
SNR of sample 365: 4.607041233641565
SNR of sample 366: 4.641572079944055
SNR of sample 367: 4.472218309392632
SNR of sample 368: 4.623563211782609
SNR of sample 369: 4.519897156725108
SNR of sample 370: 4.602410233908803
SNR of sample 371: 4.507269463658389
SNR of sample 372: 4.52108635810981
SNR of sample 373: 4.520811966845598
SNR of sample 374: 4.413787466258033
SNR of sample 375: 4.588936069677963
SNR of sample 376: 4.335940593724017
SNR of sample 377: 4.556697167010682
SNR of sample 378: 4.594335364950515
SNR of sample 379: 4.547192874881667
SNR of sample 380: 4.500894785099473
SNR of sample 381: 4.590846454140109
SNR of sample 382: 4.578273639326232
SNR of sample 383: 4.298408528254304
SNR of sample 384: 4.6090800125065865
SNR of sample 385: 4.522054493325043
SNR of sample 386: 4.620853986338054
SNR of sample 387: 4.674736664838521
SNR of sample 388: 4.563763518643155
SNR of sample 389: 4.735480678102353
SNR of sample 390: 4.53897097362331
SNR of sample 391: 4.5542069368581295
SNR of sample 392: 4.532722618589805
SNR of sample 393: 4.74444032945788
SNR of sample 394: 4.319149919231793
SNR of sample 395: 4.48415640026326
SNR of sample 396: 4.503856657594849
SNR of sample 397: 4.599169310674919
SNR of sample 398: 4.511809862502025
SNR of sample 399: 4.5211148326749635
SNR of sample 400: 4.618962757492467
SNR of sample 401: 4.5932258923482445
SNR of sample 402: 4.52996835156037
SNR of sample 403: 4.597777681017942
SNR of sample 404: 4.52999889700299
SNR of sample 405: 4.546391445302425
SNR of sample 406: 4.520405039423581
SNR of sample 407: 4.589586842921572
SNR of sample 408: 4.608507932606676
SNR of sample 409: 4.586064280352348
SNR of sample 410: 4.677138364979414
SNR of sample 411: 4.529392647624895
SNR of sample 412: 4.6194235277285935
SNR of sample 413: 4.573530294490953
SNR of sample 414: 4.496928537033214
SNR of sample 415: 4.482265171417672
SNR of sample 416: 4.754866679778516
SNR of sample 417: 4.489937254708875
SNR of sample 418: 4.579141336984377
SNR of sample 419: 4.656040783077817
SNR of sample 420: 4.704180400646419
SNR of sample 421: 4.549193342513572
SNR of sample 422: 4.502958414494084
SNR of sample 423: 4.736711814755736
SNR of sample 424: 4.525011188626754
SNR of sample 425: 4.6626453290354295
SNR of sample 426: 4.529791291537049
SNR of sample 427: 4.711712699708683
SNR of sample 428: 4.426486086877953
SNR of sample 429: 4.528734108590789
SNR of sample 430: 4.645981495787982
SNR of sample 431: 4.602417481979933
SNR of sample 432: 4.656158305373998
SNR of sample 433: 4.638866478535065
SNR of sample 434: 4.465212013206666
SNR of sample 435: 4.539711830036679
SNR of sample 436: 4.571069574342287
SNR of sample 437: 4.535452035089651
SNR of sample 438: 4.677312318686536
SNR of sample 439: 4.607735495311955
SNR of sample 440: 4.520203646590038
SNR of sample 441: 4.4298139869653985
SNR of sample 442: 4.630582968672103
SNR of sample 443: 4.470523813906291
SNR of sample 444: 4.623374761933227
SNR of sample 445: 4.500666988578242
SNR of sample 446: 4.452526853290273
SNR of sample 447: 4.405256486537915
SNR of sample 448: 4.5833074247260805
SNR of sample 449: 4.524912821947131
SNR of sample 450: 4.648364558031683
SNR of sample 451: 4.622582133583214
SNR of sample 452: 4.386851563061147
SNR of sample 453: 4.452748437179108
SNR of sample 454: 4.398496107051005
SNR of sample 455: 4.838109223549519
SNR of sample 456: 4.614174888791675
SNR of sample 457: 4.439572479303334
SNR of sample 458: 4.528354620295192
SNR of sample 459: 4.581056898640187
SNR of sample 460: 4.738825662928891
SNR of sample 461: 4.599119091896375
SNR of sample 462: 4.564212381333855
SNR of sample 463: 4.5892384177879615
SNR of sample 464: 4.658245232140097
SNR of sample 465: 4.5389072941412385
SNR of sample 466: 4.4959945712961655
SNR of sample 467: 4.622307224599638
SNR of sample 468: 4.648675707370911
SNR of sample 469: 4.525089881970452
SNR of sample 470: 4.523366911918956
SNR of sample 471: 4.4105180684589955
SNR of sample 472: 4.506986788884316
SNR of sample 473: 4.565842161899392
SNR of sample 474: 4.506664249719027
SNR of sample 475: 4.429107817749581
SNR of sample 476: 4.644409182072119
SNR of sample 477: 4.378997760272326
SNR of sample 478: 4.524603225766003
SNR of sample 479: 4.556870085279072
SNR of sample 480: 4.540804217899857
SNR of sample 481: 4.792388390860901
SNR of sample 482: 4.508660575596
SNR of sample 483: 4.4804717915323415
SNR of sample 484: 4.406553373550835
SNR of sample 485: 4.5759816956910235
SNR of sample 486: 4.449941880493663
SNR of sample 487: 4.684503958405687
SNR of sample 488: 4.534087326839728
SNR of sample 489: 4.558585289540071
SNR of sample 490: 4.494920821330179
SNR of sample 491: 4.575391495613288
SNR of sample 492: 4.473089631086343
SNR of sample 493: 4.5773769493835665
SNR of sample 494: 4.622987507847133
SNR of sample 495: 4.563896572520329
SNR of sample 496: 4.527928537256615
SNR of sample 497: 4.61602728868478
SNR of sample 498: 4.694559103940589
SNR of sample 499: 4.508168224478521
SNR of sample 500: 4.458933630449907
SNR of sample 501: 4.652275927845101
SNR of sample 502: 4.545013794068341
SNR of sample 503: 4.591899495331438
SNR of sample 504: 4.765219513949119
SNR of sample 505: 4.611184024011779
SNR of sample 506: 4.545018971262006
SNR of sample 507: 4.717693393829742
SNR of sample 508: 4.473748170120448
SNR of sample 509: 4.452196030615121
SNR of sample 510: 4.453385231999823
SNR of sample 511: 4.6512166740213745
SNR of sample 512: 4.591152944005038
SNR of sample 513: 4.600006980609812
SNR of sample 514: 4.701579896268815
SNR of sample 515: 4.554610757963949
SNR of sample 516: 4.626310230740914
SNR of sample 517: 4.6014193190414465
SNR of sample 518: 4.632859380726318
SNR of sample 519: 4.477558584657411
SNR of sample 520: 4.41598518496855
SNR of sample 521: 4.708191172578192
SNR of sample 522: 4.623773923564748
SNR of sample 523: 4.594336400389247
SNR of sample 524: 4.5719993983244045
SNR of sample 525: 4.554594190944223
SNR of sample 526: 4.568470623122783
SNR of sample 527: 4.597232004805719
SNR of sample 528: 4.492523780663584
SNR of sample 529: 4.544235144141223
SNR of sample 530: 4.435504240521887
SNR of sample 531: 4.461150504776983
SNR of sample 532: 4.584564447347785
SNR of sample 533: 4.5994814954528795
SNR of sample 534: 4.533692824682505
SNR of sample 535: 4.628297755388658
SNR of sample 536: 4.57489448502151
SNR of sample 537: 4.49737791744328
SNR of sample 538: 4.514138046492883
SNR of sample 539: 4.576390176271141
SNR of sample 540: 4.503363788758002
SNR of sample 541: 4.5878405754985865
SNR of sample 542: 4.628658605787064
SNR of sample 543: 4.6302034803765055
SNR of sample 544: 4.565864423832148
SNR of sample 545: 4.501992867875682
SNR of sample 546: 4.477841777150851
SNR of sample 547: 4.560703797187523
SNR of sample 548: 4.696752163176808
SNR of sample 549: 4.663246401219861
SNR of sample 550: 4.619320501574673
SNR of sample 551: 4.569950782791421
SNR of sample 552: 4.504915911418575
SNR of sample 553: 4.447489961574226
SNR of sample 554: 4.568996625999081
SNR of sample 555: 4.546089097192427
SNR of sample 556: 4.605176926203033
SNR of sample 557: 4.741301396939183
SNR of sample 558: 4.661880139811839
SNR of sample 559: 4.543993369197097
SNR of sample 560: 4.480062275513491
SNR of sample 561: 4.627123050146217
SNR of sample 562: 4.477168224255119
SNR of sample 563: 4.556551170149348
SNR of sample 564: 4.449428820601526
SNR of sample 565: 4.528840758780275
SNR of sample 566: 4.510413055651383
SNR of sample 567: 4.707303801584122
SNR of sample 568: 4.604126473608535
SNR of sample 569: 4.72064905369272
SNR of sample 570: 4.4335954092178405
SNR of sample 571: 4.637545258711922
SNR of sample 572: 4.577156400933465
SNR of sample 573: 4.586234610023904
SNR of sample 574: 4.47521176276936
SNR of sample 575: 4.624995223550169
SNR of sample 576: 4.585919318929745
SNR of sample 577: 4.51964709827112
SNR of sample 578: 4.613455776591697
SNR of sample 579: 4.5742561370426955
SNR of sample 580: 4.623043939258075
SNR of sample 581: 4.557894651905246
SNR of sample 582: 4.458851830790011
SNR of sample 583: 4.525478689214645
SNR of sample 584: 4.648714018604027
SNR of sample 585: 4.416576420485019
SNR of sample 586: 4.493072563192006
SNR of sample 587: 4.544226342911993
SNR of sample 588: 4.625682754868794
SNR of sample 589: 4.498246650540158
SNR of sample 590: 4.58427038274765
SNR of sample 591: 4.671143692435462
SNR of sample 592: 4.417805486260936
SNR of sample 593: 4.44412737428923
SNR of sample 594: 4.660080029574743
SNR of sample 595: 4.586176625454864
SNR of sample 596: 4.497033634064601
SNR of sample 597: 4.546659106214872
SNR of sample 598: 4.58146745009777
SNR of sample 599: 4.569542302211303
SNR of sample 600: 4.693242025872378
SNR of sample 601: 4.652054861675633
SNR of sample 602: 4.661859948756547
SNR of sample 603: 4.67950175388719
SNR of sample 604: 4.56611551772487
SNR of sample 605: 4.521824108206979
SNR of sample 606: 4.571851848304971
SNR of sample 607: 4.53978431074798
SNR of sample 608: 4.471114531703393
SNR of sample 609: 4.620405123647355
SNR of sample 610: 4.379254549078078
SNR of sample 611: 4.587745315135162
SNR of sample 612: 4.3662188931506085
SNR of sample 613: 4.529146730925838
SNR of sample 614: 4.4221719313974495
SNR of sample 615: 4.571626122661205
SNR of sample 616: 4.658715839044187
SNR of sample 617: 4.61577153531776
SNR of sample 618: 4.594657904115804
SNR of sample 619: 4.392619474522601
SNR of sample 620: 4.677684558911003
SNR of sample 621: 4.602430424964094
SNR of sample 622: 4.450540881800628
SNR of sample 623: 4.455899794962598
SNR of sample 624: 4.4885544262811266
SNR of sample 625: 4.604597080512625
SNR of sample 626: 4.60794672481346
SNR of sample 627: 4.580923844763014
SNR of sample 628: 4.632232940292932
SNR of sample 629: 4.528456611010379
SNR of sample 630: 4.677922709819563
SNR of sample 631: 4.521249439710236
SNR of sample 632: 4.6277236046112815
SNR of sample 633: 4.538641704106258
SNR of sample 634: 4.573533918526518
SNR of sample 635: 4.434355421247767
SNR of sample 636: 4.430373641600514
SNR of sample 637: 4.567180466461627
SNR of sample 638: 4.530074484030489
SNR of sample 639: 4.525513376412196
SNR of sample 640: 4.4722944141394985
SNR of sample 641: 4.516519555578485
SNR of sample 642: 4.495210226456016
SNR of sample 643: 4.6422813554760705
SNR of sample 644: 4.5769436182738605
SNR of sample 645: 4.545104394957467
SNR of sample 646: 4.6081056646589555
SNR of sample 647: 4.540136359917156
SNR of sample 648: 4.659472744757915
SNR of sample 649: 4.610414693033257
SNR of sample 650: 4.634689518686666
SNR of sample 651: 4.434257054568144
SNR of sample 652: 4.600089815708441
SNR of sample 653: 4.596953989505944
SNR of sample 654: 4.588425080663292
SNR of sample 655: 4.49378494504022
SNR of sample 656: 4.509983866296609
SNR of sample 657: 4.613890660859502
SNR of sample 658: 4.578036006137038
SNR of sample 659: 4.474952903086143
SNR of sample 660: 4.577613547134027
SNR of sample 661: 4.62203386877416
SNR of sample 662: 4.440413773273791
SNR of sample 663: 4.637161110942027
SNR of sample 664: 4.6425138114716
SNR of sample 665: 4.614833945545147
SNR of sample 666: 4.496126589734606
SNR of sample 667: 4.5147572388551405
SNR of sample 668: 4.54480049368937
SNR of sample 669: 4.448329702386584
SNR of sample 670: 4.564293145555018
SNR of sample 671: 4.570099368249588
SNR of sample 672: 4.510364907750304
SNR of sample 673: 4.481653744845913
SNR of sample 674: 4.561939075595838
SNR of sample 675: 4.591267877704387
SNR of sample 676: 4.645354019915863
SNR of sample 677: 4.551443350880098
SNR of sample 678: 4.670321554081562
SNR of sample 679: 4.576392764867973
SNR of sample 680: 4.528545658741407
SNR of sample 681: 4.6050940911044025
SNR of sample 682: 4.665696766981198
SNR of sample 683: 4.467255969265352
SNR of sample 684: 4.409247585133763
SNR of sample 685: 4.386112259805878
SNR of sample 686: 4.502186494918729
SNR of sample 687: 4.706979709260734
SNR of sample 688: 4.5146433405945245
SNR of sample 689: 4.733058786906169
SNR of sample 690: 4.405072696162831
SNR of sample 691: 4.502660208139018
SNR of sample 692: 4.570090049300992
SNR of sample 693: 4.565176892513523
SNR of sample 694: 4.502227394748678
SNR of sample 695: 4.625662046094137
SNR of sample 696: 4.633148785852155
SNR of sample 697: 4.540268896074963
SNR of sample 698: 4.647517051428829
SNR of sample 699: 4.5921495537854256
SNR of sample 700: 4.464360882568247
SNR of sample 701: 4.56410417798627
SNR of sample 702: 4.56981151628185
SNR of sample 703: 4.432723569804764
SNR of sample 704: 4.512788869823954
SNR of sample 705: 4.65177788181459
SNR of sample 706: 4.583230284540481
SNR of sample 707: 4.599807658653734
SNR of sample 708: 4.5136907369602834
SNR of sample 709: 4.6295496008166985
SNR of sample 710: 4.597466013959348
SNR of sample 711: 4.487347622437966
SNR of sample 712: 4.563554360019115
SNR of sample 713: 4.582355338811206
SNR of sample 714: 4.574215754932114
SNR of sample 715: 4.620652593504511
SNR of sample 716: 4.425913489258676
SNR of sample 717: 4.605790941371625
SNR of sample 718: 4.4089095143874815
SNR of sample 719: 4.594369016709333
SNR of sample 720: 4.578634489724637
SNR of sample 721: 4.62635579004516
SNR of sample 722: 4.5122804694061145
SNR of sample 723: 4.522008934020796
SNR of sample 724: 4.525489043601974
SNR of sample 725: 4.480032247790238
SNR of sample 726: 4.515007297309128
SNR of sample 727: 4.608991482494926
SNR of sample 728: 4.610858896249658
SNR of sample 729: 4.58662445270683
SNR of sample 730: 4.664092354664615
SNR of sample 731: 4.627574501433749
SNR of sample 732: 4.445253413911226
SNR of sample 733: 4.531932578836625
SNR of sample 734: 4.65581661059215
SNR of sample 735: 4.44338962419206
SNR of sample 736: 4.44163817957541
SNR of sample 737: 4.485264319707431
SNR of sample 738: 4.520308225902057
SNR of sample 739: 4.507718326349089
SNR of sample 740: 4.527076371179463
SNR of sample 741: 4.563415093509544
SNR of sample 742: 4.582412805660881
SNR of sample 743: 4.527820333909031
SNR of sample 744: 4.671030311894213
SNR of sample 745: 4.614725224478195
SNR of sample 746: 4.520453705044026
SNR of sample 747: 4.51408057964321
SNR of sample 748: 4.479213733471904
SNR of sample 749: 4.461534652546877
SNR of sample 750: 4.6321392330876066
SNR of sample 751: 4.479083268191562
SNR of sample 752: 4.461745882048383
SNR of sample 753: 4.4568741428102285
SNR of sample 754: 4.437414107264666
SNR of sample 755: 4.492246800802541
SNR of sample 756: 4.66876218334986
SNR of sample 757: 4.703860967797329
SNR of sample 758: 4.507012674852637
SNR of sample 759: 4.496244629750153
SNR of sample 760: 4.60512204795019
SNR of sample 761: 4.645717976630467
SNR of sample 762: 4.6390404322421865
SNR of sample 763: 4.692507899810773
SNR of sample 764: 4.467838921271958
SNR of sample 765: 4.711480243713154
SNR of sample 766: 4.650711379919733
SNR of sample 767: 4.425023529667774
SNR of sample 768: 4.387796400904891
SNR of sample 769: 4.567286598931746
SNR of sample 770: 4.625154163395664
SNR of sample 771: 4.709987658779721
SNR of sample 772: 4.694365994616908
SNR of sample 773: 4.4353188969887025
SNR of sample 774: 4.570039312803082
SNR of sample 775: 4.543814238296311
SNR of sample 776: 4.476220797814542
SNR of sample 777: 4.4812286972460695
SNR of sample 778: 4.549332091303776
SNR of sample 779: 4.668558719638852
SNR of sample 780: 4.559629011782804
SNR of sample 781: 4.452893398601709
SNR of sample 782: 4.420834144554581
SNR of sample 783: 4.507024064678699
SNR of sample 784: 4.753122483232996
SNR of sample 785: 4.5313573926205155
SNR of sample 786: 4.509784026621165
SNR of sample 787: 4.550592737961046
SNR of sample 788: 4.635687681625153
SNR of sample 789: 4.513662780114497
SNR of sample 790: 4.537705149772377
SNR of sample 791: 4.606715588160077
SNR of sample 792: 4.439435801390595
SNR of sample 793: 4.512580746638647
SNR of sample 794: 4.510638263575783
SNR of sample 795: 4.599281138058069
SNR of sample 796: 4.523554844048972
SNR of sample 797: 4.579464911588399
SNR of sample 798: 4.370480241255736
SNR of sample 799: 4.546601121645831
SNR of sample 800: 4.544422040832505
SNR of sample 801: 4.693623067326074
SNR of sample 802: 4.73287292565362
SNR of sample 803: 4.663340626144552
SNR of sample 804: 4.560279267307047
SNR of sample 805: 4.502395135823402
SNR of sample 806: 4.597079277592621
SNR of sample 807: 4.4715312957933735
SNR of sample 808: 4.6337545175108845
SNR of sample 809: 4.539181167686083
SNR of sample 810: 4.4782181591302495
SNR of sample 811: 4.441219344607964
SNR of sample 812: 4.5457971034697575
SNR of sample 813: 4.636587477884017
SNR of sample 814: 4.627990230084996
SNR of sample 815: 4.540585222607855
SNR of sample 816: 4.668186479414384
SNR of sample 817: 4.521111726358765
SNR of sample 818: 4.636475132781501
SNR of sample 819: 4.755037527169439
SNR of sample 820: 4.5872141350652
SNR of sample 821: 4.688293146448625
SNR of sample 822: 4.607984518327211
SNR of sample 823: 4.506215904747694
SNR of sample 824: 4.6908817432808005
SNR of sample 825: 4.551467165970955
SNR of sample 826: 4.654799292037105
SNR of sample 827: 4.600741624390783
SNR of sample 828: 4.650209192134292
SNR of sample 829: 4.554387103197649
SNR of sample 830: 4.407672165101701
SNR of sample 831: 4.63099144925222
SNR of sample 832: 4.5326547973528015
SNR of sample 833: 4.516673835949683
SNR of sample 834: 4.4458803720639795
SNR of sample 835: 4.657578409596129
SNR of sample 836: 4.599090099611855
SNR of sample 837: 4.375051703261358
SNR of sample 838: 4.541289838665573
SNR of sample 839: 4.645097748829477
SNR of sample 840: 4.601074000224035
SNR of sample 841: 4.667743311636716
SNR of sample 842: 4.373152190905907
SNR of sample 843: 4.581932879808195
SNR of sample 844: 4.522226893874066
SNR of sample 845: 4.667508267044354
SNR of sample 846: 4.592935969503041
SNR of sample 847: 4.473015079497577
SNR of sample 848: 4.606793246065043
SNR of sample 849: 4.537107183904144
SNR of sample 850: 4.555201993480417
SNR of sample 851: 4.516526285930249
SNR of sample 852: 4.501232855845756
SNR of sample 853: 4.42953493622689
SNR of sample 854: 4.402500666350381
SNR of sample 855: 4.582415911977079
SNR of sample 856: 4.596314606088396
SNR of sample 857: 4.673465146074557
SNR of sample 858: 4.519996558843464
SNR of sample 859: 4.522882326591973
SNR of sample 860: 4.712486690161504
SNR of sample 861: 4.419787833715016
SNR of sample 862: 4.629640719425191
SNR of sample 863: 4.548624368929859
SNR of sample 864: 4.503218827335401
SNR of sample 865: 4.460807774556403
SNR of sample 866: 4.532286698883267
SNR of sample 867: 4.605884130857583
SNR of sample 868: 4.509310313400876
SNR of sample 869: 4.634583386216547
SNR of sample 870: 4.544589264187864
SNR of sample 871: 4.487065983102625
SNR of sample 872: 4.754766242221428
SNR of sample 873: 4.634199238446652
SNR of sample 874: 4.58649088111029
SNR of sample 875: 4.47995924935957
SNR of sample 876: 4.4095597699117235
SNR of sample 877: 4.61308923128026
SNR of sample 878: 4.573890627169992
SNR of sample 879: 4.43583920495197
SNR of sample 880: 4.584543220853761
SNR of sample 881: 4.510790473069514
SNR of sample 882: 4.602490480410601
SNR of sample 883: 4.629511807302949
SNR of sample 884: 4.497432277976755
SNR of sample 885: 4.512792493859519
SNR of sample 886: 4.582692374118755
SNR of sample 887: 4.621843348047312
SNR of sample 888: 4.445851897498825
SNR of sample 889: 4.610339623725124
SNR of sample 890: 4.458758123584686
SNR of sample 891: 4.7044734298078215
SNR of sample 892: 4.549613730639117
SNR of sample 893: 4.598588947265146
SNR of sample 894: 4.6044438355801605
SNR of sample 895: 4.614344183024499
SNR of sample 896: 4.493919552075493
SNR of sample 897: 4.619997160786604
SNR of sample 898: 4.610721700617552
SNR of sample 899: 4.4940598540237975
SNR of sample 900: 4.608749189831435
SNR of sample 901: 4.601063128117339
SNR of sample 902: 4.400421505374777
SNR of sample 903: 4.494272118964036
SNR of sample 904: 4.731981412904618
SNR of sample 905: 4.508696298232285
SNR of sample 906: 4.412890258596001
SNR of sample 907: 4.537866678214704
SNR of sample 908: 4.582743628336033
SNR of sample 909: 4.5438654925135875
SNR of sample 910: 4.540173117992173
SNR of sample 911: 4.6266503723646615
SNR of sample 912: 4.53777141785128
SNR of sample 913: 4.590867162914766
SNR of sample 914: 4.63702702162612
SNR of sample 915: 4.587805370581669
SNR of sample 916: 4.650058018079292
SNR of sample 917: 4.516949780371993
SNR of sample 918: 4.597448411500889
SNR of sample 919: 4.710048231945595
SNR of sample 920: 4.516887136328654
SNR of sample 921: 4.629027739695331
SNR of sample 922: 4.4955715945737875
SNR of sample 923: 4.515345885774777
SNR of sample 924: 4.5985118070795465
SNR of sample 925: 4.484643056467709
SNR of sample 926: 4.557538978700506
SNR of sample 927: 4.577494471679747
SNR of sample 928: 4.608375914168235
SNR of sample 929: 4.627017953114831
SNR of sample 930: 4.543540882470833
SNR of sample 931: 4.66141367466268
SNR of sample 932: 4.592108653955478
SNR of sample 933: 4.582460953561959
SNR of sample 934: 4.706728615368013
SNR of sample 935: 4.510542485492992
SNR of sample 936: 4.5759791070941915
SNR of sample 937: 4.731709092517874
SNR of sample 938: 4.711109556646787
SNR of sample 939: 4.6262657068754
SNR of sample 940: 4.688608437542784
SNR of sample 941: 4.530945805724199
SNR of sample 942: 4.622573332353985
SNR of sample 943: 4.506220564221992
SNR of sample 944: 4.661142389714668
SNR of sample 945: 4.496790305962376
SNR of sample 946: 4.6825775246431816
SNR of sample 947: 4.677225341832975
SNR of sample 948: 4.54476994824675
SNR of sample 949: 4.550708189379761
SNR of sample 950: 4.566433397415861
SNR of sample 951: 4.496629812958781
SNR of sample 952: 4.642481195151515
SNR of sample 953: 4.723276997196745
SNR of sample 954: 4.599442148781031
SNR of sample 955: 4.57519942172834
SNR of sample 956: 4.560017819026997
SNR of sample 957: 4.625308443766862
SNR of sample 958: 4.520051954815672
SNR of sample 959: 4.578715253945801
SNR of sample 960: 4.689471993445998
SNR of sample 961: 4.4427533470907115
SNR of sample 962: 4.541067219338006
SNR of sample 963: 4.658709108692423
SNR of sample 964: 4.579113897857956
SNR of sample 965: 4.46251314214944
SNR of sample 966: 4.5302732882672005
SNR of sample 967: 4.640361652065329
SNR of sample 968: 4.598708022719426
SNR of sample 969: 4.603160409270767
SNR of sample 970: 4.549632368536309
SNR of sample 971: 4.506941747299436
SNR of sample 972: 4.65694938056591
SNR of sample 973: 4.51474429587098
SNR of sample 974: 4.495736747051681
SNR of sample 975: 4.580757139127021
SNR of sample 976: 4.607406225794902
SNR of sample 977: 4.565298556564635
SNR of sample 978: 4.59873494412648
SNR of sample 979: 4.629264855165159
SNR of sample 980: 4.587686812846755
SNR of sample 981: 4.556493185580306
SNR of sample 982: 4.548803499830646
SNR of sample 983: 4.469032264411591
SNR of sample 984: 4.549097046711415
SNR of sample 985: 4.644946574774479
SNR of sample 986: 4.594110674745482
SNR of sample 987: 4.569437205179917
SNR of sample 988: 4.5419240448894564
SNR of sample 989: 4.581015998810239
SNR of sample 990: 4.736745984233921
SNR of sample 991: 4.664153445549855
SNR of sample 992: 4.472167055175356
SNR of sample 993: 4.66882896914813
SNR of sample 994: 4.669453856423417
SNR of sample 995: 4.516830187198346
SNR of sample 996: 4.510841727286792
SNR of sample 997: 4.494802781314632
SNR of sample 998: 4.59717816199161
SNR of sample 999: 4.742395337960461
SNR of sample 1000: 4.439329668920475


==> figs/corrected/144/snr-values.txt <==
SNR of conditional mean: 9.119591434837593
SNR of RTM image: -8.496899807383462
SNR of sample 1: 7.351354072817917
SNR of sample 2: 7.10080585630911
SNR of sample 3: 7.395881044647536
SNR of sample 4: 7.3316522623282285
SNR of sample 5: 7.3388682348576015
SNR of sample 6: 7.245596431520018
SNR of sample 7: 7.265932448233589
SNR of sample 8: 7.222723072191548
SNR of sample 9: 7.205724274514018
SNR of sample 10: 7.216155284308952
SNR of sample 11: 7.304688920004922
SNR of sample 12: 7.267940163936625
SNR of sample 13: 7.290074220009825
SNR of sample 14: 7.344027308344128
SNR of sample 15: 7.275053628031443
SNR of sample 16: 7.174189470185088
SNR of sample 17: 7.266956497140398
SNR of sample 18: 7.386249393554377
SNR of sample 19: 7.3468509497686645
SNR of sample 20: 7.398547299384676
SNR of sample 21: 7.382918387150733
SNR of sample 22: 7.364333815053811
SNR of sample 23: 7.465333615374172
SNR of sample 24: 7.3545049128820414
SNR of sample 25: 7.150342798447721
SNR of sample 26: 7.367950602547728
SNR of sample 27: 7.222816261677506
SNR of sample 28: 7.250520460414182
SNR of sample 29: 7.344113767478322
SNR of sample 30: 7.537594295944353
SNR of sample 31: 7.25194263551378
SNR of sample 32: 7.13829184475521
SNR of sample 33: 7.288049419567697
SNR of sample 34: 7.05168567826048
SNR of sample 35: 7.4316849628720885
SNR of sample 36: 7.379984989220512
SNR of sample 37: 7.172940731073247
SNR of sample 38: 7.209937474718067
SNR of sample 39: 7.187334882618242
SNR of sample 40: 7.229542471686232
SNR of sample 41: 7.17645915188754
SNR of sample 42: 7.165159926715094
SNR of sample 43: 7.331621716885609
SNR of sample 44: 7.496734848106561
SNR of sample 45: 7.386119445993401
SNR of sample 46: 7.196792062284913
SNR of sample 47: 7.289670398904006
SNR of sample 48: 7.2419692896387735
SNR of sample 49: 7.339101208572497
SNR of sample 50: 7.389606285926342
SNR of sample 51: 7.054908999035904
SNR of sample 52: 7.358042489312893
SNR of sample 53: 7.193006498277539
SNR of sample 54: 7.365151293933413
SNR of sample 55: 7.2945773430590775
SNR of sample 56: 7.350364193389293
SNR of sample 57: 7.329314759388774
SNR of sample 58: 7.3980549482671965
SNR of sample 59: 7.218523850410393
SNR of sample 60: 7.489042573760068
SNR of sample 61: 7.449949066681186
SNR of sample 62: 7.256918954063954
SNR of sample 63: 7.223401284561578
SNR of sample 64: 7.3594558631832605
SNR of sample 65: 7.224947194589753
SNR of sample 66: 7.316833580902757
SNR of sample 67: 7.225249542699752
SNR of sample 68: 7.248608522793938
SNR of sample 69: 7.138901718168872
SNR of sample 70: 7.387517288282776
SNR of sample 71: 7.1875300628193886
SNR of sample 72: 7.302700359918444
SNR of sample 73: 7.286942535562259
SNR of sample 74: 7.1324478285468915
SNR of sample 75: 7.300565285251266
SNR of sample 76: 7.214319451435573
SNR of sample 77: 7.243543674232103
SNR of sample 78: 7.237165371637622
SNR of sample 79: 7.153540233254824
SNR of sample 80: 7.267845939011933
SNR of sample 81: 7.257304137272581
SNR of sample 82: 7.320495927700919
SNR of sample 83: 7.286356477239455
SNR of sample 84: 7.317564082928796
SNR of sample 85: 7.085800278192354
SNR of sample 86: 7.235466216676982
SNR of sample 87: 7.346707023784796
SNR of sample 88: 7.238662098325986
SNR of sample 89: 7.218639819548475
SNR of sample 90: 7.1294352195536055
SNR of sample 91: 7.314089150541284
SNR of sample 92: 7.25949150159577
SNR of sample 93: 7.224980328629205
SNR of sample 94: 7.282081150711433
SNR of sample 95: 7.215976671127533
SNR of sample 96: 7.254607854812187
SNR of sample 97: 7.4012834462362855
SNR of sample 98: 7.294264122842384
SNR of sample 99: 6.98298276517644
SNR of sample 100: 7.421129700429209
SNR of sample 101: 7.316347442417674
SNR of sample 102: 7.364984070578054
SNR of sample 103: 7.40897261426658
SNR of sample 104: 7.189452354826962
SNR of sample 105: 7.397393302916893
SNR of sample 106: 7.376830525120822
SNR of sample 107: 7.182545460759352
SNR of sample 108: 7.132418836262371
SNR of sample 109: 7.368331126282057
SNR of sample 110: 7.4352292696547035
SNR of sample 111: 7.237306191305293
SNR of sample 112: 7.2597576093501175
SNR of sample 113: 7.345758561905487
SNR of sample 114: 7.2629990503033675
SNR of sample 115: 7.322580783589553
SNR of sample 116: 7.211312019635952
SNR of sample 117: 7.26839679241782
SNR of sample 118: 7.365625007153701
SNR of sample 119: 7.358339660229226
SNR of sample 120: 7.324583322098924
SNR of sample 121: 7.131341979980186
SNR of sample 122: 7.477574572074164
SNR of sample 123: 7.305337104651699
SNR of sample 124: 7.300690573337944
SNR of sample 125: 7.287704100750285
SNR of sample 126: 7.22570720661968
SNR of sample 127: 7.333070295672894
SNR of sample 128: 7.374486291829604
SNR of sample 129: 7.442719633448286
SNR of sample 130: 7.349393469577227
SNR of sample 131: 7.376616189303118
SNR of sample 132: 7.286742695886815
SNR of sample 133: 7.409928841936385
SNR of sample 134: 7.107114266789122
SNR of sample 135: 7.11664289172836
SNR of sample 136: 7.173905759972282
SNR of sample 137: 7.233296454812253
SNR of sample 138: 7.362734579930894
SNR of sample 139: 7.278213269324796
SNR of sample 140: 7.147810633026487
SNR of sample 141: 7.2923019664435955
SNR of sample 142: 7.23936309034814
SNR of sample 143: 7.368419138574351
SNR of sample 144: 7.212826866502141
SNR of sample 145: 7.159463978245575
SNR of sample 146: 7.28710509944332
SNR of sample 147: 7.297394771851217
SNR of sample 148: 7.165524918868431
SNR of sample 149: 7.11781190205777
SNR of sample 150: 7.208940347218313
SNR of sample 151: 7.33625582293457
SNR of sample 152: 7.402961892422268
SNR of sample 153: 7.339093960501367
SNR of sample 154: 7.280586494900535
SNR of sample 155: 7.227517153524738
SNR of sample 156: 7.214429207941258
SNR of sample 157: 7.1857900080288
SNR of sample 158: 7.29487037222048
SNR of sample 159: 7.453113367448838
SNR of sample 160: 7.34396155798459
SNR of sample 161: 7.175400933502547
SNR of sample 162: 7.213498348520408
SNR of sample 163: 7.142562511808934
SNR of sample 164: 7.279028159607566
SNR of sample 165: 7.227679717405798
SNR of sample 166: 7.30100327583527
SNR of sample 167: 7.301721352596515
SNR of sample 168: 7.170408047932646
SNR of sample 169: 7.382538898855136
SNR of sample 170: 7.214868751683361
SNR of sample 171: 7.185360300954659
SNR of sample 172: 7.311335401231216
SNR of sample 173: 7.157623485897898
SNR of sample 174: 7.202671801129516
SNR of sample 175: 7.298296638987547
SNR of sample 176: 7.321471310987282
SNR of sample 177: 7.310377620403311
SNR of sample 178: 7.323820203752798
SNR of sample 179: 7.214723272541393
SNR of sample 180: 7.049536625170407
SNR of sample 181: 7.534057754952235
SNR of sample 182: 7.198133990882712
SNR of sample 183: 7.327248023677965
SNR of sample 184: 7.292924782841417
SNR of sample 185: 7.047713217561823
SNR of sample 186: 7.280495376292042
SNR of sample 187: 7.3915813853092915
SNR of sample 188: 7.348454844365881
SNR of sample 189: 7.2287042840319735
SNR of sample 190: 7.359049971199975
SNR of sample 191: 7.3777872705099945
SNR of sample 192: 7.291534706342539
SNR of sample 193: 7.394789174503724
SNR of sample 194: 7.228960037398992
SNR of sample 195: 7.387958385182979
SNR of sample 196: 7.383530331441859
SNR of sample 197: 7.14392100742646
SNR of sample 198: 7.228542755589645
SNR of sample 199: 7.255735447592283
SNR of sample 200: 7.290442836198727
SNR of sample 201: 7.291694681626767
SNR of sample 202: 7.318798325898378
SNR of sample 203: 7.398207675480295
SNR of sample 204: 7.2692318737558805
SNR of sample 205: 7.236505797164784
SNR of sample 206: 7.216133022376195
SNR of sample 207: 7.384379391202813
SNR of sample 208: 7.293681688555145
SNR of sample 209: 7.089544424650414
SNR of sample 210: 7.271361771229394
SNR of sample 211: 7.259196401556902
SNR of sample 212: 7.4052735093934015
SNR of sample 213: 7.486132473201336
SNR of sample 214: 7.125160928464317
SNR of sample 215: 7.200496862071122
SNR of sample 216: 7.299292731048569
SNR of sample 217: 7.345218580606295
SNR of sample 218: 7.20354985317499
SNR of sample 219: 7.258479877953755
SNR of sample 220: 7.136631518747054
SNR of sample 221: 7.186931579231789
SNR of sample 222: 7.314676244302821
SNR of sample 223: 7.3980523596703645
SNR of sample 224: 7.150912807470166
SNR of sample 225: 7.123426568586759
SNR of sample 226: 7.07460097285763
SNR of sample 227: 7.159757525126343
SNR of sample 228: 7.264996411619075
SNR of sample 229: 7.3041644702867226
SNR of sample 230: 7.502165206541099
SNR of sample 231: 7.387444807571475
SNR of sample 232: 7.159148169432049
SNR of sample 233: 7.3348786894198525
SNR of sample 234: 7.226947144502292
SNR of sample 235: 7.439466284949608
SNR of sample 236: 7.218706605346744
SNR of sample 237: 7.182538212688221
SNR of sample 238: 7.169472529037498
SNR of sample 239: 7.4074287751158705
SNR of sample 240: 7.178278935460559
SNR of sample 241: 7.3131111786580885
SNR of sample 242: 7.5369901174437235
SNR of sample 243: 7.1633898442012525
SNR of sample 244: 7.037220081442916
SNR of sample 245: 7.490694098538996
SNR of sample 246: 7.317453808703746
SNR of sample 247: 7.22313672996533
SNR of sample 248: 7.165254151639785
SNR of sample 249: 7.25072547728329
SNR of sample 250: 7.249785298913844
SNR of sample 251: 7.232854840192683
SNR of sample 252: 7.259162232078717
SNR of sample 253: 7.44344081652573
SNR of sample 254: 7.343129065243362
SNR of sample 255: 7.153311919014226
SNR of sample 256: 7.381206806925299
SNR of sample 257: 7.349303386407468
SNR of sample 258: 7.0913776689269605
SNR of sample 259: 7.2239676695484585
SNR of sample 260: 7.393145933234659
SNR of sample 261: 7.31841158953165
SNR of sample 262: 7.178761449910077
SNR of sample 263: 7.4224105381417695
SNR of sample 264: 7.319983903247514
SNR of sample 265: 7.327820103577876
SNR of sample 266: 7.3210923404110515
SNR of sample 267: 7.113008501775986
SNR of sample 268: 7.407584090925801
SNR of sample 269: 7.2049440714288
SNR of sample 270: 7.314747171856023
SNR of sample 271: 7.3949160157485005
SNR of sample 272: 7.298118025806128
SNR of sample 273: 7.331938561137868
SNR of sample 274: 7.380886856356842
SNR of sample 275: 7.376850198456747
SNR of sample 276: 7.310121867036292
SNR of sample 277: 7.238102443690869
SNR of sample 278: 7.362706105365739
SNR of sample 279: 7.215919204277858
SNR of sample 280: 7.344112214320223
SNR of sample 281: 7.238011325082377
SNR of sample 282: 7.15705088827862
SNR of sample 283: 7.222680101484134
SNR of sample 284: 7.233207407081226
SNR of sample 285: 7.323447445808966
SNR of sample 286: 7.233917718051974
SNR of sample 287: 7.2644957769917315
SNR of sample 288: 7.273960722448899
SNR of sample 289: 7.280600991042795
SNR of sample 290: 7.319587847932191
SNR of sample 291: 7.212854823347929
SNR of sample 292: 7.117729066959141
SNR of sample 293: 7.364998049000948
SNR of sample 294: 7.1909899813452745
SNR of sample 295: 7.276532234541982
SNR of sample 296: 7.1489366726484835
SNR of sample 297: 7.311678649171162
SNR of sample 298: 7.276990416181277
SNR of sample 299: 7.465147236402255
SNR of sample 300: 7.383086128225458
SNR of sample 301: 7.420768332311438
SNR of sample 302: 7.292184961866781
SNR of sample 303: 7.420094779415706
SNR of sample 304: 7.359419105108243
SNR of sample 305: 7.383256975616382
SNR of sample 306: 7.309114385149209
SNR of sample 307: 7.049943552592425
SNR of sample 308: 7.250428306366957
SNR of sample 309: 7.335514448801835
SNR of sample 310: 7.374521496746522
SNR of sample 311: 7.112761031918829
SNR of sample 312: 7.283190623313704
SNR of sample 313: 7.32834817733164
SNR of sample 314: 7.41407888037773
SNR of sample 315: 7.335043324178379
SNR of sample 316: 7.252287436611826
SNR of sample 317: 7.236292496785812
SNR of sample 318: 7.487566555846362
SNR of sample 319: 7.4475302818012015
SNR of sample 320: 7.228558804890005
SNR of sample 321: 7.203592306163038
SNR of sample 322: 7.139539030708953
SNR of sample 323: 7.221649839944928
SNR of sample 324: 7.422811770650757
SNR of sample 325: 7.237321722886286
SNR of sample 326: 7.327863074285291
SNR of sample 327: 7.382119546168323
SNR of sample 328: 7.281410186412534
SNR of sample 329: 7.384753702304746
SNR of sample 330: 7.37323807043713
SNR of sample 331: 7.2458454545352735
SNR of sample 332: 7.274511575854786
SNR of sample 333: 7.202441416011452
SNR of sample 334: 7.321106836553312
SNR of sample 335: 7.283478993000808
SNR of sample 336: 7.1805336033013845
SNR of sample 337: 7.27860052341089
SNR of sample 338: 7.255720951450023
SNR of sample 339: 7.320282109602581
SNR of sample 340: 7.213732357674036
SNR of sample 341: 7.3140793138733216
SNR of sample 342: 7.149143242675691
SNR of sample 343: 7.19758106659936
SNR of sample 344: 7.314784965369773
SNR of sample 345: 7.22929137779351
SNR of sample 346: 7.242138066152231
SNR of sample 347: 7.258195650021583
SNR of sample 348: 7.226260130903033
SNR of sample 349: 7.207669863893081
SNR of sample 350: 7.3139778408775005
SNR of sample 351: 7.251910019193694
SNR of sample 352: 7.234022297363994
SNR of sample 353: 7.319991669038011
SNR of sample 354: 7.228724475087264
SNR of sample 355: 7.262527407960546
SNR of sample 356: 7.411238671933466
SNR of sample 357: 7.240628914199073
SNR of sample 358: 7.206647368144371
SNR of sample 359: 7.183409534381932
SNR of sample 360: 7.358311185664072
SNR of sample 361: 7.041073466687292
SNR of sample 362: 7.2078049886477205
SNR of sample 363: 7.324608172628513
SNR of sample 364: 7.029983917858252
SNR of sample 365: 7.26254708129647
SNR of sample 366: 7.190330924591803
SNR of sample 367: 7.14622434088773
SNR of sample 368: 7.293353972196192
SNR of sample 369: 7.327648738467586
SNR of sample 370: 7.2981061182607
SNR of sample 371: 7.231204350852488
SNR of sample 372: 7.460400785250778
SNR of sample 373: 7.282089951940662
SNR of sample 374: 7.221938209632032
SNR of sample 375: 7.313535708538565
SNR of sample 376: 7.252404958908006
SNR of sample 377: 7.341267864121028
SNR of sample 378: 7.276009337981882
SNR of sample 379: 7.363389494929434
SNR of sample 380: 7.256213302567502
SNR of sample 381: 7.1764327481998516
SNR of sample 382: 7.4211162397256825
SNR of sample 383: 7.256946393190375
SNR of sample 384: 7.241796889089751
SNR of sample 385: 7.209277382525862
SNR of sample 386: 7.20529404972051
SNR of sample 387: 7.269529562391581
SNR of sample 388: 7.327295653859677
SNR of sample 389: 7.196441566273836
SNR of sample 390: 7.261764807333787
SNR of sample 391: 7.274359366361053
SNR of sample 392: 7.237689821355821
SNR of sample 393: 7.372163802751777
SNR of sample 394: 7.275677479867998
SNR of sample 395: 7.187702981087778
SNR of sample 396: 7.223075639080091
SNR of sample 397: 7.235347658942069
SNR of sample 398: 7.320200827662051
SNR of sample 399: 7.165510422726171
SNR of sample 400: 7.254896224499292
SNR of sample 401: 7.352626627020615
SNR of sample 402: 7.1968034521109745
SNR of sample 403: 7.20123927164259
SNR of sample 404: 7.183061626967687
SNR of sample 405: 7.32125231569528
SNR of sample 406: 7.151930126025211
SNR of sample 407: 7.134967568703331
SNR of sample 408: 7.245120647422264
SNR of sample 409: 7.204015282885416
SNR of sample 410: 7.4272589800084345
SNR of sample 411: 7.1305131112745235
SNR of sample 412: 7.245210212872657
SNR of sample 413: 7.219354789993521
SNR of sample 414: 7.259660795828594
SNR of sample 415: 7.437976806332374
SNR of sample 416: 7.114741826214811
SNR of sample 417: 7.302957148724197
SNR of sample 418: 7.3103118700437735
SNR of sample 419: 7.3155884658264805
SNR of sample 420: 7.140468336971704
SNR of sample 421: 7.21628782046676
SNR of sample 422: 7.258338022847353
SNR of sample 423: 7.236228817303741
SNR of sample 424: 7.284357562765648
SNR of sample 425: 7.395323978609251
SNR of sample 426: 7.366261801974416
SNR of sample 427: 7.255188735941328
SNR of sample 428: 7.204548533832844
SNR of sample 429: 7.18218978755461
SNR of sample 430: 7.313805958047844
SNR of sample 431: 7.365850732797466
SNR of sample 432: 7.307736216195758
SNR of sample 433: 7.36430792908549
SNR of sample 434: 7.114525419519641
SNR of sample 435: 7.354178749681187
SNR of sample 436: 7.405130101128899
SNR of sample 437: 7.161208174791095
SNR of sample 438: 7.314929409073009
SNR of sample 439: 7.32177521225538
SNR of sample 440: 7.333011793384488
SNR of sample 441: 7.084320636243083
SNR of sample 442: 7.2638465569062225
SNR of sample 443: 7.169137564607415
SNR of sample 444: 7.180671834372222
SNR of sample 445: 7.310457349185742
SNR of sample 446: 7.137314390591381
SNR of sample 447: 7.3249633281138875
SNR of sample 448: 7.215435136670241
SNR of sample 449: 7.2429451906445035
SNR of sample 450: 7.701897196356834
SNR of sample 451: 7.3349894813642695
SNR of sample 452: 7.388903223026723
SNR of sample 453: 7.398764741518579
SNR of sample 454: 7.2185813172600675
SNR of sample 455: 7.2947792536119875
SNR of sample 456: 7.348910955127709
SNR of sample 457: 7.249495376068641
SNR of sample 458: 7.2859469612206045
SNR of sample 459: 7.360275412940327
SNR of sample 460: 7.286130233876322
SNR of sample 461: 7.289911138409398
SNR of sample 462: 7.388968455666894
SNR of sample 463: 7.208589333487869
SNR of sample 464: 7.223487225976406
SNR of sample 465: 7.333108089186644
SNR of sample 466: 7.30413444256347
SNR of sample 467: 7.29844004725205
SNR of sample 468: 7.370287587767815
SNR of sample 469: 7.287814892694702
SNR of sample 470: 7.199683007227087
SNR of sample 471: 7.244255020641584
SNR of sample 472: 7.149264906726803
SNR of sample 473: 7.231129281544355
SNR of sample 474: 7.063052206950562
SNR of sample 475: 7.190532835144713
SNR of sample 476: 7.42573481419365
SNR of sample 477: 7.410142660034723
SNR of sample 478: 7.39645105366998
SNR of sample 479: 7.407383733530991
SNR of sample 480: 7.310898446085944
SNR of sample 481: 7.160143226054338
SNR of sample 482: 7.180722053150767
SNR of sample 483: 7.3430767755873525
SNR of sample 484: 7.104465096791073
SNR of sample 485: 7.404392868751095
SNR of sample 486: 7.3475022407316395
SNR of sample 487: 7.228430928206495
SNR of sample 488: 7.242712734648975
SNR of sample 489: 7.450741177311832
SNR of sample 490: 7.107668226511207
SNR of sample 491: 7.4511915931606305
SNR of sample 492: 7.200506181019718
SNR of sample 493: 7.266398395663381
SNR of sample 494: 7.383642676544376
SNR of sample 495: 7.191550153699757
SNR of sample 496: 7.253451787466938
SNR of sample 497: 7.1286814201560755
SNR of sample 498: 7.062029193482487
SNR of sample 499: 7.31297294758725
SNR of sample 500: 7.1157441309082285
SNR of sample 501: 7.364005580975492
SNR of sample 502: 7.244327501352886
SNR of sample 503: 7.228621448933343
SNR of sample 504: 7.332911873546766
SNR of sample 505: 7.357790359981438
SNR of sample 506: 7.252448447334786
SNR of sample 507: 7.159635861075231
SNR of sample 508: 7.486835018381589
SNR of sample 509: 7.280229268537695
SNR of sample 510: 7.175441833332495
SNR of sample 511: 7.201507450274404
SNR of sample 512: 7.375343635100421
SNR of sample 513: 7.16483221035614
SNR of sample 514: 7.340460739628756
SNR of sample 515: 7.235100706804279
SNR of sample 516: 7.328646901406073
SNR of sample 517: 7.28698447083094
SNR of sample 518: 7.139623936685048
SNR of sample 519: 7.367146584371653
SNR of sample 520: 7.096371072216227
SNR of sample 521: 7.459218831937207
SNR of sample 522: 7.381862239643206
SNR of sample 523: 7.262412991980563
SNR of sample 524: 7.275457966856629
SNR of sample 525: 7.393793600162069
SNR of sample 526: 7.271361253510028
SNR of sample 527: 7.238947361696892
SNR of sample 528: 7.242845270806781
SNR of sample 529: 7.239576908446477
SNR of sample 530: 7.20232700003147
SNR of sample 531: 7.11933244383699
SNR of sample 532: 7.286794985542825
SNR of sample 533: 7.174993488361162
SNR of sample 534: 7.403526206531683
SNR of sample 535: 7.316662215792467
SNR of sample 536: 7.201444806231065
SNR of sample 537: 7.208060742014739
SNR of sample 538: 7.365631219786098
SNR of sample 539: 7.241621899943896
SNR of sample 540: 7.337636062765486
SNR of sample 541: 7.227560641951518
SNR of sample 542: 7.390012695628993
SNR of sample 543: 7.332477506998327
SNR of sample 544: 7.429479478371075
SNR of sample 545: 7.243444789833114
SNR of sample 546: 7.345434987301465
SNR of sample 547: 7.29654622980963
SNR of sample 548: 7.261705269606646
SNR of sample 549: 7.240026806575909
SNR of sample 550: 7.182134909301769
SNR of sample 551: 7.283769951284745
SNR of sample 552: 7.232663284027103
SNR of sample 553: 7.248907764587737
SNR of sample 554: 7.4546297674731266
SNR of sample 555: 7.373445158183704
SNR of sample 556: 7.416068475902939
SNR of sample 557: 7.296702063338927
SNR of sample 558: 7.282595246042304
SNR of sample 559: 7.229742311361676
SNR of sample 560: 7.268140521331435
SNR of sample 561: 7.193744766094076
SNR of sample 562: 7.518815579085018
SNR of sample 563: 7.21208342149194
SNR of sample 564: 7.094867097456733
SNR of sample 565: 7.23861653902174
SNR of sample 566: 7.094663633745724
SNR of sample 567: 7.301366197111141
SNR of sample 568: 7.281145631816285
SNR of sample 569: 7.261974483677193
SNR of sample 570: 7.369411088880441
SNR of sample 571: 7.196497479965411
SNR of sample 572: 7.204318666434147
SNR of sample 573: 7.3505169206023915
SNR of sample 574: 7.064215004647576
SNR of sample 575: 7.3326276456145925
SNR of sample 576: 7.22873379403586
SNR of sample 577: 7.377518056439448
SNR of sample 578: 7.251611295119261
SNR of sample 579: 7.24901907425152
SNR of sample 580: 7.27242982628235
SNR of sample 581: 7.241031699866159
SNR of sample 582: 7.373292430970605
SNR of sample 583: 7.350766979056379
SNR of sample 584: 7.237773691893183
SNR of sample 585: 7.1629632434433095
SNR of sample 586: 7.271669296533057
SNR of sample 587: 7.17277764947282
SNR of sample 588: 7.409658592427107
SNR of sample 589: 7.235432047198797
SNR of sample 590: 7.2025159676002195
SNR of sample 591: 7.3305764414847765
SNR of sample 592: 7.182953423620102
SNR of sample 593: 7.193043256352556
SNR of sample 594: 7.388927038117579
SNR of sample 595: 7.383457333011192
SNR of sample 596: 7.252918018800143
SNR of sample 597: 7.229051673726851
SNR of sample 598: 7.22146656728921
SNR of sample 599: 7.265555030815458
SNR of sample 600: 7.202074870700017
SNR of sample 601: 7.418833097319703
SNR of sample 602: 7.222982449594133
SNR of sample 603: 7.207457081233476
SNR of sample 604: 7.258116438958519
SNR of sample 605: 7.384698824051903
SNR of sample 606: 7.3004032390895714
SNR of sample 607: 7.161372809549621
SNR of sample 608: 7.258471076724526
SNR of sample 609: 7.045803350819043
SNR of sample 610: 7.277448080101205
SNR of sample 611: 7.140553242947799
SNR of sample 612: 7.1638780535638
SNR of sample 613: 7.197002774067052
SNR of sample 614: 7.280942685824642
SNR of sample 615: 7.18459045225677
SNR of sample 616: 7.3477388384821
SNR of sample 617: 7.427665907430453
SNR of sample 618: 7.264400516628307
SNR of sample 619: 7.134809664296569
SNR of sample 620: 7.267977957450374
SNR of sample 621: 7.303991552018334
SNR of sample 622: 7.202525286548815
SNR of sample 623: 7.3487877379184985
SNR of sample 624: 7.271606652489718
SNR of sample 625: 7.363246086664931
SNR of sample 626: 7.389938144040227
SNR of sample 627: 7.399382898442102
SNR of sample 628: 7.281488362036865
SNR of sample 629: 7.200073367629378
SNR of sample 630: 7.222291294239941
SNR of sample 631: 7.141307560064695
SNR of sample 632: 7.2839967123672436
SNR of sample 633: 7.30357375248962
SNR of sample 634: 7.133121899161989
SNR of sample 635: 7.341773675942036
SNR of sample 636: 7.3478232267388295
SNR of sample 637: 7.317571848719293
SNR of sample 638: 7.289910620690032
SNR of sample 639: 7.384236500657677
SNR of sample 640: 7.189759880130625
SNR of sample 641: 7.218551807256181
SNR of sample 642: 7.33123239192205
SNR of sample 643: 7.254187984406008
SNR of sample 644: 7.237308262182758
SNR of sample 645: 7.253352385348582
SNR of sample 646: 7.439572935139094
SNR of sample 647: 7.3289533912710025
SNR of sample 648: 7.137893200843056
SNR of sample 649: 7.114997579581829
SNR of sample 650: 7.337417067473484
SNR of sample 651: 7.174198789133684
SNR of sample 652: 7.261983802625789
SNR of sample 653: 7.218991868717651
SNR of sample 654: 7.1614432193834565
SNR of sample 655: 7.432349714538591
SNR of sample 656: 7.27375725873789
SNR of sample 657: 7.424884201274597
SNR of sample 658: 7.49557619216448
SNR of sample 659: 7.277019408465797
SNR of sample 660: 7.2482119497592485
SNR of sample 661: 7.381683108742418
SNR of sample 662: 7.299755572162161
SNR of sample 663: 7.271375749652288
SNR of sample 664: 7.307848561298275
SNR of sample 665: 7.228136345886994
SNR of sample 666: 7.389189004116995
SNR of sample 667: 7.298329255307633
SNR of sample 668: 7.180479760487275
SNR of sample 669: 7.37970645620137
SNR of sample 670: 7.297838457348252
SNR of sample 671: 7.367683977074013
SNR of sample 672: 7.218960805555664
SNR of sample 673: 7.358287888292582
SNR of sample 674: 7.429106720427241
SNR of sample 675: 7.144967835985391
SNR of sample 676: 7.343593459515055
SNR of sample 677: 6.9921060158517605
SNR of sample 678: 7.123986223221876
SNR of sample 679: 7.149129264252797
SNR of sample 680: 7.252780823168038
SNR of sample 681: 7.426559023425014
SNR of sample 682: 7.324980930572346
SNR of sample 683: 7.231931228842964
SNR of sample 684: 7.258900266079301
SNR of sample 685: 7.36446324489542
SNR of sample 686: 7.446133474950559
SNR of sample 687: 7.26853191717246
SNR of sample 688: 7.377359634313319
SNR of sample 689: 7.216150107115288
SNR of sample 690: 7.078040700328225
SNR of sample 691: 7.1881720348337685
SNR of sample 692: 7.3355330866990265
SNR of sample 693: 7.283668478288924
SNR of sample 694: 7.272350097499919
SNR of sample 695: 7.321780389449044
SNR of sample 696: 7.277230637967302
SNR of sample 697: 7.366506165515373
SNR of sample 698: 7.136246853257792
SNR of sample 699: 7.183234545236076
SNR of sample 700: 7.109884583118916
SNR of sample 701: 7.238793599045061
SNR of sample 702: 7.245566921516131
SNR of sample 703: 7.128647250677891
SNR of sample 704: 7.214829922730878
SNR of sample 705: 7.352641640882241
SNR of sample 706: 7.1778352499635245
SNR of sample 707: 7.366480279547051
SNR of sample 708: 7.229275328493151
SNR of sample 709: 7.259515316686626
SNR of sample 710: 7.03192588320175
SNR of sample 711: 7.146937240455311
SNR of sample 712: 7.146522547242796
SNR of sample 713: 7.373111746911719
SNR of sample 714: 7.252358364165027
SNR of sample 715: 7.31342750519098
SNR of sample 716: 7.094373193181154
SNR of sample 717: 7.145445173241245
SNR of sample 718: 7.25515353102441
SNR of sample 719: 7.314242395473749
SNR of sample 720: 7.281290593238887
SNR of sample 721: 7.314601692714055
SNR of sample 722: 7.418358348660682
SNR of sample 723: 7.320885252664477
SNR of sample 724: 7.118265424222768
SNR of sample 725: 7.351951520966783
SNR of sample 726: 7.167246335761828
SNR of sample 727: 7.206422677939338
SNR of sample 728: 7.131334214189689
SNR of sample 729: 7.265446827467873
SNR of sample 730: 7.406703450283495
SNR of sample 731: 7.25448981479664
SNR of sample 732: 7.228134275009528
SNR of sample 733: 7.2864791767293
SNR of sample 734: 7.412643762293971
SNR of sample 735: 7.05911391573009
SNR of sample 736: 7.184496745051446
SNR of sample 737: 7.333278936577568
SNR of sample 738: 7.074706069889016
SNR of sample 739: 7.172078210608766
SNR of sample 740: 7.221369236048321
SNR of sample 741: 7.188634875947361
SNR of sample 742: 7.240093592374179
SNR of sample 743: 7.350264791270938
SNR of sample 744: 7.194748106226227
SNR of sample 745: 7.27727309095535
SNR of sample 746: 7.340214305210333
SNR of sample 747: 7.218774944303114
SNR of sample 748: 7.349016569878462
SNR of sample 749: 7.294661731315807
SNR of sample 750: 7.139693828799517
SNR of sample 751: 7.23820546984479
SNR of sample 752: 7.245288906216356
SNR of sample 753: 7.152651309102655
SNR of sample 754: 7.297845705419382
SNR of sample 755: 7.27811542036454
SNR of sample 756: 7.475223090711816
SNR of sample 757: 7.256750695269862
SNR of sample 758: 7.152212800799284
SNR of sample 759: 7.210294701080907
SNR of sample 760: 7.436385336999953
SNR of sample 761: 7.444518708246648
SNR of sample 762: 7.315827134454406
SNR of sample 763: 7.30340394053743
SNR of sample 764: 7.272290042053412
SNR of sample 765: 7.346305273556442
SNR of sample 766: 7.253312520957367
SNR of sample 767: 7.191445056668371
SNR of sample 768: 7.228412290309303
SNR of sample 769: 7.3488954235467165
SNR of sample 770: 7.420962477073851
SNR of sample 771: 7.320200827662051
SNR of sample 772: 7.321790226117006
SNR of sample 773: 7.162132821579548
SNR of sample 774: 7.223149155230124
SNR of sample 775: 7.062511190212637
SNR of sample 776: 7.292219649064332
SNR of sample 777: 7.262273725470992
SNR of sample 778: 7.165908548918959
SNR of sample 779: 7.205045544424621
SNR of sample 780: 7.31987569989993
SNR of sample 781: 7.122030279455484
SNR of sample 782: 7.27547090984079
SNR of sample 783: 7.161970775417854
SNR of sample 784: 7.334756507649374
SNR of sample 785: 7.260805473347782
SNR of sample 786: 7.175548483521981
SNR of sample 787: 7.250111462114699
SNR of sample 788: 7.375282544215182
SNR of sample 789: 7.277420123255418
SNR of sample 790: 7.246147284925905
SNR of sample 791: 7.284739121938711
SNR of sample 792: 7.347642024960577
SNR of sample 793: 7.144213001149129
SNR of sample 794: 7.190035824552934
SNR of sample 795: 7.294962008548339
SNR of sample 796: 7.342100356862256
SNR of sample 797: 7.326465749715282
SNR of sample 798: 7.26624307985345
SNR of sample 799: 7.27384578874955
SNR of sample 800: 7.264312504336013
SNR of sample 801: 7.408140639244719
SNR of sample 802: 7.343434519669559
SNR of sample 803: 7.297925434201813
SNR of sample 804: 7.345422044317304
SNR of sample 805: 7.196331809768152
SNR of sample 806: 7.209892950852553
SNR of sample 807: 7.434090804767912
SNR of sample 808: 7.226436673206988
SNR of sample 809: 7.269649673284594
SNR of sample 810: 7.310448030237146
SNR of sample 811: 7.39316457113185
SNR of sample 812: 6.977106132648036
SNR of sample 813: 7.161393518324278
SNR of sample 814: 7.385337689750084
SNR of sample 815: 7.307537929678414
SNR of sample 816: 7.094867097456733
SNR of sample 817: 7.305292063066819
SNR of sample 818: 7.247515099492026
SNR of sample 819: 7.443503978288436
SNR of sample 820: 7.096115318849208
SNR of sample 821: 7.2039169162057926
SNR of sample 822: 7.339711599705524
SNR of sample 823: 7.391718580941397
SNR of sample 824: 7.27989896358191
SNR of sample 825: 7.266823443263224
SNR of sample 826: 7.397804372093842
SNR of sample 827: 7.195237351027508
SNR of sample 828: 7.3032004768264205
SNR of sample 829: 7.3193704057982885
SNR of sample 830: 7.283674173201954
SNR of sample 831: 7.207028927317435
SNR of sample 832: 7.384125190993894
SNR of sample 833: 7.1694285228913515
SNR of sample 834: 7.157064348982148
SNR of sample 835: 7.266360602149631
SNR of sample 836: 7.088504326443245
SNR of sample 837: 7.179401351046991
SNR of sample 838: 7.1381789819333274
SNR of sample 839: 7.379120397878565
SNR of sample 840: 7.249241175859721
SNR of sample 841: 7.298489748311228
SNR of sample 842: 7.2765746875300295
SNR of sample 843: 7.121692726428568
SNR of sample 844: 7.055321621370953
SNR of sample 845: 7.184252381510488
SNR of sample 846: 7.284916699681398
SNR of sample 847: 7.29513026734243
SNR of sample 848: 7.336491902965665
SNR of sample 849: 7.111842080043408
SNR of sample 850: 7.067390177521922
SNR of sample 851: 7.142664502524122
SNR of sample 852: 7.245442668868186
SNR of sample 853: 7.35480570783394
SNR of sample 854: 7.306971544691534
SNR of sample 855: 7.4196091586499895
SNR of sample 856: 7.267869754102789
SNR of sample 857: 7.2697822094424005
SNR of sample 858: 7.217556232914526
SNR of sample 859: 7.173589951158757
SNR of sample 860: 7.2926307182412815
SNR of sample 861: 7.2529708261755195
SNR of sample 862: 7.288157622915282
SNR of sample 863: 7.192840310360913
SNR of sample 864: 7.256269733978444
SNR of sample 865: 7.102129147009718
SNR of sample 866: 7.27028336178911
SNR of sample 867: 7.34100330952478
SNR of sample 868: 7.325088098481198
SNR of sample 869: 7.415939046061331
SNR of sample 870: 7.25674810667303
SNR of sample 871: 7.188731689468884
SNR of sample 872: 7.1367661257823265
SNR of sample 873: 7.22642321250346
SNR of sample 874: 7.207115386451629
SNR of sample 875: 7.275458484575995
SNR of sample 876: 7.059321521196031
SNR of sample 877: 7.29663631297939
SNR of sample 878: 7.25982698374522
SNR of sample 879: 7.2859562801692
SNR of sample 880: 7.308846206517396
SNR of sample 881: 7.192099453947545
SNR of sample 882: 7.398866732233767
SNR of sample 883: 7.21378412961068
SNR of sample 884: 7.26170475188728
SNR of sample 885: 7.2928372882684895
SNR of sample 886: 7.224869018965422
SNR of sample 887: 7.038451735815665
SNR of sample 888: 7.173446025174888
SNR of sample 889: 7.344396959971762
SNR of sample 890: 7.302102911769579
SNR of sample 891: 7.2373434670996755
SNR of sample 892: 7.322304321447876
SNR of sample 893: 7.328506081738403
SNR of sample 894: 7.190758043069112
SNR of sample 895: 7.270125457382347
SNR of sample 896: 7.2085536108515855
SNR of sample 897: 7.253101809175228
SNR of sample 898: 7.26951506624932
SNR of sample 899: 7.165749609073464
SNR of sample 900: 7.345195283234805
SNR of sample 901: 6.9977165406258175
SNR of sample 902: 7.260752665972406
SNR of sample 903: 7.1407598129750065
SNR of sample 904: 7.354892684687501
SNR of sample 905: 7.173478123775607
SNR of sample 906: 7.1447317559542975
SNR of sample 907: 7.499714323060395
SNR of sample 908: 7.332385352951101
SNR of sample 909: 7.24088932704039
SNR of sample 910: 7.217816645755843
SNR of sample 911: 7.209047515127165
SNR of sample 912: 7.2470367267974405
SNR of sample 913: 7.325157990595667
SNR of sample 914: 7.280760448607658
SNR of sample 915: 7.232025453767655
SNR of sample 916: 7.153187666366282
SNR of sample 917: 7.288876217395894
SNR of sample 918: 7.4341586260049155
SNR of sample 919: 7.201918519451353
SNR of sample 920: 7.1739497661184295
SNR of sample 921: 7.261395673425518
SNR of sample 922: 7.134771870782818
SNR of sample 923: 7.300016502722845
SNR of sample 924: 7.231996461483134
SNR of sample 925: 7.1650077172213615
SNR of sample 926: 7.300545094195975
SNR of sample 927: 7.255229635771276
SNR of sample 928: 7.107141188196176
SNR of sample 929: 7.25837322776427
SNR of sample 930: 7.355994391499275
SNR of sample 931: 7.503565637427306
SNR of sample 932: 7.322214755997483
SNR of sample 933: 7.298294568110082
SNR of sample 934: 7.233784146455434
SNR of sample 935: 7.2259106703306895
SNR of sample 936: 7.113390578668414
SNR of sample 937: 7.388108523799245
SNR of sample 938: 7.324868067750463
SNR of sample 939: 7.280496929450142
SNR of sample 940: 7.255274159636789
SNR of sample 941: 7.257976137010214
SNR of sample 942: 7.256361370306303
SNR of sample 943: 7.254402320223713
SNR of sample 944: 7.2204176678528125
SNR of sample 945: 7.409398179585789
SNR of sample 946: 7.2956407386377355
SNR of sample 947: 7.38542259572618
SNR of sample 948: 7.382086412128872
SNR of sample 949: 7.4191778984177486
SNR of sample 950: 7.298462309184806
SNR of sample 951: 7.195319668406771
SNR of sample 952: 7.544549855632408
SNR of sample 953: 7.1837553709187105
SNR of sample 954: 7.367417869319666
SNR of sample 955: 7.3212026146361024
SNR of sample 956: 7.341468739235205
SNR of sample 957: 7.132186380266841
SNR of sample 958: 7.296281157494016
SNR of sample 959: 7.363650943209484
SNR of sample 960: 7.380962443384341
SNR of sample 961: 7.344595764208473
SNR of sample 962: 7.185266076029968
SNR of sample 963: 7.258047582282782
SNR of sample 964: 7.301873562090248
SNR of sample 965: 7.327099438219799
SNR of sample 966: 7.1693182486663005
SNR of sample 967: 7.373334883958653
SNR of sample 968: 7.243135711371352
SNR of sample 969: 7.321690823998651
SNR of sample 970: 7.306987076272527
SNR of sample 971: 7.2351700811993815
SNR of sample 972: 7.490776415918259
SNR of sample 973: 7.433095748145624
SNR of sample 974: 7.260802367031584
SNR of sample 975: 7.253332712012658
SNR of sample 976: 7.374465583054947
SNR of sample 977: 7.244056216404873
SNR of sample 978: 7.141662197830703
SNR of sample 979: 7.443042172613575
SNR of sample 980: 7.248713102105957
SNR of sample 981: 7.258046546844049
SNR of sample 982: 7.119592338958941
SNR of sample 983: 7.22488092651085
SNR of sample 984: 7.411841297275997
SNR of sample 985: 7.270272489682415
SNR of sample 986: 7.333092039886285
SNR of sample 987: 7.333329155356112
SNR of sample 988: 7.365638467857228
SNR of sample 989: 7.197514798520456
SNR of sample 990: 7.293981965787677
SNR of sample 991: 7.331088983657548
SNR of sample 992: 7.306689905356193
SNR of sample 993: 7.42892396549089
SNR of sample 994: 7.2571700479566745
SNR of sample 995: 7.199246052081815
SNR of sample 996: 7.279609040736705
SNR of sample 997: 7.21883655290772
SNR of sample 998: 7.089305238303121
SNR of sample 999: 7.264784664398203
SNR of sample 1000: 7.164299477128079


==> figs/corrected/50/data-snr.txt <==
50
julia> signal_to_noise(data_noise, lin_data,)
-2.7804162580543874



58
julia> signal_to_noise(data_noise, lin_data,)
-2.483156293989606



idx 50 5000.0

predicted data snr

julia> signal_to_noise(vec(d_pred), vec(d_obs))
16.57308946777569

julia> signal_to_noise(vec(d_pred_amortized), vec(d_obs))
11.623931511003308


==> figs/corrected/50/snr-values-amortized.txt <==
SNR of conditional mean: 6.296393695797523
SNR of RTM image: -56.621202719407464
SNR of sample 1: 4.74904544322232
SNR of sample 2: 4.871159392464003
SNR of sample 3: 4.919752532197603
SNR of sample 4: 4.9494789427795745
SNR of sample 5: 4.762402602876345
SNR of sample 6: 4.9064621583418475
SNR of sample 7: 4.836712416698877
SNR of sample 8: 5.065341430671554
SNR of sample 9: 5.009398229092675
SNR of sample 10: 4.9351427758036195
SNR of sample 11: 5.053674624748939
SNR of sample 12: 4.97315010765172
SNR of sample 13: 4.816991450592631
SNR of sample 14: 4.799855975002361
SNR of sample 15: 4.808240957861144
SNR of sample 16: 4.870431479034796
SNR of sample 17: 4.864610242478599
SNR of sample 18: 5.018850231565681
SNR of sample 19: 4.804469372276664
SNR of sample 20: 4.905578411383343
SNR of sample 21: 4.755194396137469
SNR of sample 22: 4.669510287834359
SNR of sample 23: 4.891561677256478
SNR of sample 24: 5.005075272382942
SNR of sample 25: 4.904706054250899
SNR of sample 26: 4.89681859970326
SNR of sample 27: 4.920650775298368
SNR of sample 28: 5.0675029090264205
SNR of sample 29: 5.0158852527541065
SNR of sample 30: 4.952905727266008
SNR of sample 31: 4.948593124943604
SNR of sample 32: 4.843366145996301
SNR of sample 33: 5.022207641657013
SNR of sample 34: 4.91911832597372
SNR of sample 35: 4.734153245646813
SNR of sample 36: 5.027320638119925
SNR of sample 37: 4.837720416305325
SNR of sample 38: 4.896404424210112
SNR of sample 39: 4.948471460892492
SNR of sample 40: 4.858258343571807
SNR of sample 41: 4.802916731896725
SNR of sample 42: 5.053943838819484
SNR of sample 43: 4.841562411723641
SNR of sample 44: 4.788488928592911
SNR of sample 45: 4.947468638479706
SNR of sample 46: 4.926498415542253
SNR of sample 47: 4.925748240180288
SNR of sample 48: 4.824022597308185
SNR of sample 49: 4.975364393381963
SNR of sample 50: 4.852455744912802
SNR of sample 51: 4.992186131036173
SNR of sample 52: 4.728984335492325
SNR of sample 53: 4.860003057836693
SNR of sample 54: 4.896519875628827
SNR of sample 55: 4.74094313513761
SNR of sample 56: 4.875915162564076
SNR of sample 57: 4.918564883971
SNR of sample 58: 5.006489163972676
SNR of sample 59: 4.862021127927057
SNR of sample 60: 4.862482415882551
SNR of sample 61: 5.047169998629048
SNR of sample 62: 5.036908800786303
SNR of sample 63: 4.781172000787084
SNR of sample 64: 4.692587110873838
SNR of sample 65: 4.836575738786138
SNR of sample 66: 4.7876885344524025
SNR of sample 67: 5.058508570473343
SNR of sample 68: 4.883259529496325
SNR of sample 69: 4.830602292736209
SNR of sample 70: 4.705200307798297
SNR of sample 71: 5.036467703886101
SNR of sample 72: 4.885049285346091
SNR of sample 73: 4.958606852929192
SNR of sample 74: 4.8778001787772665
SNR of sample 75: 4.8837265123648494
SNR of sample 76: 4.728995725318387
SNR of sample 77: 4.873609240505974
SNR of sample 78: 5.0225674566166845
SNR of sample 79: 4.8871729701872075
SNR of sample 80: 4.869792613336615
SNR of sample 81: 4.794094793892671
SNR of sample 82: 4.6145719795457305
SNR of sample 83: 4.9328016488286
SNR of sample 84: 4.762988143479784
SNR of sample 85: 4.874285381998538
SNR of sample 86: 4.827849578864874
SNR of sample 87: 4.870557284840839
SNR of sample 88: 4.88598325108314
SNR of sample 89: 4.851195615974899
SNR of sample 90: 4.9651166562427465
SNR of sample 91: 4.672009836935508
SNR of sample 92: 4.992159727348485
SNR of sample 93: 5.03933328057932
SNR of sample 94: 4.773983985103499
SNR of sample 95: 5.028976822373151
SNR of sample 96: 5.046888877013074
SNR of sample 97: 4.993051757816852
SNR of sample 98: 5.025501372266272
SNR of sample 99: 4.775252397551265
SNR of sample 100: 4.944902821299654
SNR of sample 101: 4.916120730842061
SNR of sample 102: 4.805913291589651
SNR of sample 103: 4.881950734937977
SNR of sample 104: 4.96184570528561
SNR of sample 105: 4.8656146180494835
SNR of sample 106: 4.768328418744562
SNR of sample 107: 4.709596262938697
SNR of sample 108: 4.833351900291346
SNR of sample 109: 4.908707507234076
SNR of sample 110: 5.076934202724769
SNR of sample 111: 4.689431093616049
SNR of sample 112: 4.8771514764111235
SNR of sample 113: 4.990944639995462
SNR of sample 114: 4.831684843931425
SNR of sample 115: 4.8699370570398495
SNR of sample 116: 4.883702697273993
SNR of sample 117: 4.839235263171515
SNR of sample 118: 4.875927070109504
SNR of sample 119: 4.845082903415399
SNR of sample 120: 4.934943453847542
SNR of sample 121: 4.87056453291197
SNR of sample 122: 4.732188500651192
SNR of sample 123: 4.644851832130421
SNR of sample 124: 4.842602509930809
SNR of sample 125: 4.854038930735361
SNR of sample 126: 4.969426669968319
SNR of sample 127: 4.87863474239596
SNR of sample 128: 4.899508151811891
SNR of sample 129: 4.978924231745571
SNR of sample 130: 4.808194880837531
SNR of sample 131: 4.759162197361828
SNR of sample 132: 4.925304554683253
SNR of sample 133: 4.891030497186516
SNR of sample 134: 4.881742094033303
SNR of sample 135: 4.97441800238012
SNR of sample 136: 4.912606451782699
SNR of sample 137: 5.0242800722808525
SNR of sample 138: 4.93619271067875
SNR of sample 139: 4.923405560047169
SNR of sample 140: 4.740036090807616
SNR of sample 141: 4.810558787464674
SNR of sample 142: 4.768804202842316
SNR of sample 143: 4.659694328646749
SNR of sample 144: 4.872364125429698
SNR of sample 145: 4.825014029894909
SNR of sample 146: 4.739265724390361
SNR of sample 147: 4.902307978145572
SNR of sample 148: 4.9349211919147855
SNR of sample 149: 4.795280888961174
SNR of sample 150: 5.043949266450455
SNR of sample 151: 4.799493571445856
SNR of sample 152: 4.855855090272815
SNR of sample 153: 4.755042704363104
SNR of sample 154: 4.951794183786272
SNR of sample 155: 5.029437074889913
SNR of sample 156: 5.103079030729742
SNR of sample 157: 4.743344317559136
SNR of sample 158: 4.915381427586791
SNR of sample 159: 4.78586046736952
SNR of sample 160: 5.02289051350134
SNR of sample 161: 4.932086678383553
SNR of sample 162: 4.9237177448251295
SNR of sample 163: 4.941009571664062
SNR of sample 164: 5.063259163379752
SNR of sample 165: 4.893132955533608
SNR of sample 166: 4.779118208060436
SNR of sample 167: 4.978448447647818
SNR of sample 168: 4.855730319905504
SNR of sample 169: 4.8043901612135995
SNR of sample 170: 4.908776363909812
SNR of sample 171: 4.882081717937685
SNR of sample 172: 4.773267979219719
SNR of sample 173: 4.96546611681509
SNR of sample 174: 4.835317163006334
SNR of sample 175: 4.7857444982314385
SNR of sample 176: 4.904444605970849
SNR of sample 177: 4.962448848347506
SNR of sample 178: 4.990503025375893
SNR of sample 179: 4.684504993844419
SNR of sample 180: 4.873933850548729
SNR of sample 181: 4.869670431566136
SNR of sample 182: 4.87305942253882
SNR of sample 183: 4.978135227431124
SNR of sample 184: 4.9350273243849045
SNR of sample 185: 4.910800128913207
SNR of sample 186: 4.8396380488386015
SNR of sample 187: 4.8895441248854805
SNR of sample 188: 4.904112230137598
SNR of sample 189: 4.8423353667377285
SNR of sample 190: 4.737334631153558
SNR of sample 191: 4.92573633263486
SNR of sample 192: 4.991995610309325
SNR of sample 193: 4.945987961091702
SNR of sample 194: 4.908151476634525
SNR of sample 195: 4.897676460693443
SNR of sample 196: 4.840629999144691
SNR of sample 197: 4.938553510989694
SNR of sample 198: 4.906335317097071
SNR of sample 199: 4.879565084097444
SNR of sample 200: 4.655986422544341
SNR of sample 201: 4.963341396535241
SNR of sample 202: 4.91993010994029
SNR of sample 203: 4.770572214478691
SNR of sample 204: 4.837983417743475
SNR of sample 205: 4.921656186307985
SNR of sample 206: 4.892369837187483
SNR of sample 207: 5.0024105708039
SNR of sample 208: 4.867912774317088
SNR of sample 209: 5.041345138037286
SNR of sample 210: 4.924302767709201
SNR of sample 211: 5.026968071231384
SNR of sample 212: 4.9804194052758355
SNR of sample 213: 5.0386219341698375
SNR of sample 214: 4.654292962496732
SNR of sample 215: 4.877220333086859
SNR of sample 216: 5.012782560591061
SNR of sample 217: 4.956009454867787
SNR of sample 218: 4.730978072772467
SNR of sample 219: 4.803730069021395
SNR of sample 220: 4.998492988358086
SNR of sample 221: 4.9140182724949675
SNR of sample 222: 5.002485122392667
SNR of sample 223: 4.8454561790785995
SNR of sample 224: 4.92119075659756
SNR of sample 225: 4.903693395170152
SNR of sample 226: 5.018622435044449
SNR of sample 227: 4.798647100281735
SNR of sample 228: 4.6565062127882415
SNR of sample 229: 4.969381628383439
SNR of sample 230: 4.797473430478027
SNR of sample 231: 4.9586379160911775
SNR of sample 232: 4.712136711869794
SNR of sample 233: 4.999799194319602
SNR of sample 234: 5.0277420616842035
SNR of sample 235: 4.935496895850261
SNR of sample 236: 4.892225393484248
SNR of sample 237: 4.905253283621221
SNR of sample 238: 4.796397609634575
SNR of sample 239: 4.9057140538573485
SNR of sample 240: 4.823062745602814
SNR of sample 241: 4.97764494719111
SNR of sample 242: 4.843183908779316
SNR of sample 243: 4.86322896720895
SNR of sample 244: 4.975255672315012
SNR of sample 245: 5.069279204172659
SNR of sample 246: 4.770433465688487
SNR of sample 247: 4.741852768064437
SNR of sample 248: 4.9378349165090825
SNR of sample 249: 4.810345487085702
SNR of sample 250: 4.848560942119111
SNR of sample 251: 4.806274141988057
SNR of sample 252: 4.904164519793608
SNR of sample 253: 4.99613684752144
SNR of sample 254: 4.885276564147956
SNR of sample 255: 4.853354505732933
SNR of sample 256: 4.7655813997862575
SNR of sample 257: 4.884935904804841
SNR of sample 258: 4.874846072072388
SNR of sample 259: 4.890474984306331
SNR of sample 260: 4.743365026333794
SNR of sample 261: 4.940352585788056
SNR of sample 262: 4.9374119397867045
SNR of sample 263: 4.876587680021076
SNR of sample 264: 4.908632437925943
SNR of sample 265: 4.916520927912315
SNR of sample 266: 4.944774944616145
SNR of sample 267: 4.879325380030784
SNR of sample 268: 4.788888090224433
SNR of sample 269: 4.731083169803854
SNR of sample 270: 4.964794117077457
SNR of sample 271: 4.915256139500114
SNR of sample 272: 4.991415246899551
SNR of sample 273: 4.891155267553827
SNR of sample 274: 4.803436522140626
SNR of sample 275: 4.942496461684464
SNR of sample 276: 4.9528208212899125
SNR of sample 277: 4.69717151586362
SNR of sample 278: 4.6456180567927445
SNR of sample 279: 4.960329822980688
SNR of sample 280: 4.803259462117305
SNR of sample 281: 4.895191925453921
SNR of sample 282: 4.8571053825427555
SNR of sample 283: 4.842369018496546
SNR of sample 284: 4.66927627868073
SNR of sample 285: 4.984568925997813
SNR of sample 286: 4.79795801580501
SNR of sample 287: 4.952888642526916
SNR of sample 288: 4.9950729342234155
SNR of sample 289: 4.910867432430844
SNR of sample 290: 4.920117006631573
SNR of sample 291: 4.8983862539448255
SNR of sample 292: 4.917819368083334
SNR of sample 293: 4.719803100247965
SNR of sample 294: 4.834746636264522
SNR of sample 295: 4.872160143999322
SNR of sample 296: 4.743964027640759
SNR of sample 297: 4.746728131338156
SNR of sample 298: 4.817773724555313
SNR of sample 299: 4.9653185667956565
SNR of sample 300: 4.794447360781213
SNR of sample 301: 4.812784463020979
SNR of sample 302: 4.758526437979846
SNR of sample 303: 4.96710003913556
SNR of sample 304: 4.848179900665414
SNR of sample 305: 4.792903521630504
SNR of sample 306: 4.875679082532982
SNR of sample 307: 4.923752949742047
SNR of sample 308: 4.997523817704119
SNR of sample 309: 4.776949999353806
SNR of sample 310: 4.838487676406382
SNR of sample 311: 4.798211698294563
SNR of sample 312: 4.963652545874468
SNR of sample 313: 4.99331217065817
SNR of sample 314: 5.004933934995905
SNR of sample 315: 4.982274393765773
SNR of sample 316: 4.984713887420415
SNR of sample 317: 4.972743697949069
SNR of sample 318: 4.901251830638044
SNR of sample 319: 4.663603627582701
SNR of sample 320: 4.702172684943384
SNR of sample 321: 5.052442452656823
SNR of sample 322: 4.960560725818118
SNR of sample 323: 4.833268029753984
SNR of sample 324: 5.0830329368613745
SNR of sample 325: 4.870063898284626
SNR of sample 326: 4.758238068292742
SNR of sample 327: 5.010864928057785
SNR of sample 328: 4.805492903464106
SNR of sample 329: 4.923271988450629
SNR of sample 330: 4.835295418792944
SNR of sample 331: 4.87489939716713
SNR of sample 332: 4.948208977173709
SNR of sample 333: 4.826775828898888
SNR of sample 334: 4.913639819638103
SNR of sample 335: 5.17206668946532
SNR of sample 336: 4.959756707642044
SNR of sample 337: 4.736578243159196
SNR of sample 338: 4.94036656421095
SNR of sample 339: 4.935906411869111
SNR of sample 340: 4.661453539053896
SNR of sample 341: 4.894078311096719
SNR of sample 342: 4.807645580589743
SNR of sample 343: 4.821559288562687
SNR of sample 344: 4.918686030302746
SNR of sample 345: 4.989174039762253
SNR of sample 346: 4.8979591354675165
SNR of sample 347: 4.91226941647515
SNR of sample 348: 4.874129030749875
SNR of sample 349: 4.9902234569180175
SNR of sample 350: 4.8762868850691765
SNR of sample 351: 4.901755571581585
SNR of sample 352: 4.961088281852515
SNR of sample 353: 4.834816010659624
SNR of sample 354: 5.049427255066705
SNR of sample 355: 5.064873930083663
SNR of sample 356: 4.859714170430222
SNR of sample 357: 5.102205638158566
SNR of sample 358: 4.928714772149961
SNR of sample 359: 4.89301077376313
SNR of sample 360: 4.921705369647796
SNR of sample 361: 4.860602059143658
SNR of sample 362: 4.852715122315386
SNR of sample 363: 5.020372844222367
SNR of sample 364: 4.851431178286627
SNR of sample 365: 4.852285415241245
SNR of sample 366: 4.8187232218733556
SNR of sample 367: 5.009707307554437
SNR of sample 368: 5.000105684184531
SNR of sample 369: 4.700419169449268
SNR of sample 370: 4.754123752487682
SNR of sample 371: 5.02006738979617
SNR of sample 372: 4.8456026936593
SNR of sample 373: 4.994655134694702
SNR of sample 374: 4.979495276206749
SNR of sample 375: 4.887351583368628
SNR of sample 376: 4.7541594751239655
SNR of sample 377: 4.700621080002178
SNR of sample 378: 4.873716926134192
SNR of sample 379: 4.89930054634595
SNR of sample 380: 4.808793882144497
SNR of sample 381: 4.938896241210274
SNR of sample 382: 4.898763671362957
SNR of sample 383: 4.940434903167319
SNR of sample 384: 4.969221135379844
SNR of sample 385: 4.806399430074734
SNR of sample 386: 4.993928256704227
SNR of sample 387: 4.99628491526024
SNR of sample 388: 4.798193578116738
SNR of sample 389: 4.847589182868312
SNR of sample 390: 4.816810766533744
SNR of sample 391: 4.932298425604425
SNR of sample 392: 4.910983401568925
SNR of sample 393: 4.951939145208874
SNR of sample 394: 4.883033286133193
SNR of sample 395: 4.895109090355292
SNR of sample 396: 4.92929151152417
SNR of sample 397: 4.961002340437687
SNR of sample 398: 4.8572053023804775
SNR of sample 399: 4.846792930482734
SNR of sample 400: 4.951879607481734
SNR of sample 401: 4.99524792336927
SNR of sample 402: 4.852048299771417
SNR of sample 403: 4.971199858798359
SNR of sample 404: 4.810700642571077
SNR of sample 405: 4.8756371472643005
SNR of sample 406: 5.115757978013738
SNR of sample 407: 4.896943887789938
SNR of sample 408: 4.897558938397262
SNR of sample 409: 4.6231930424356085
SNR of sample 410: 4.873693628762703
SNR of sample 411: 4.83038277972484
SNR of sample 412: 5.092066622086301
SNR of sample 413: 4.952696050922602
SNR of sample 414: 4.975284146880166
SNR of sample 415: 4.939247254940717
SNR of sample 416: 4.769835499820254
SNR of sample 417: 4.876598552127771
SNR of sample 418: 4.973093158521412
SNR of sample 419: 4.709045927252176
SNR of sample 420: 4.9178887424784365
SNR of sample 421: 4.887453574083816
SNR of sample 422: 4.913594260333857
SNR of sample 423: 4.846802767150697
SNR of sample 424: 4.997508286123126
SNR of sample 425: 4.9946452980267395
SNR of sample 426: 4.835167542109434
SNR of sample 427: 4.780309480322603
SNR of sample 428: 4.821979676688232
SNR of sample 429: 4.912884467082475
SNR of sample 430: 4.882481915007939
SNR of sample 431: 4.677487825551758
SNR of sample 432: 4.708554093854063
SNR of sample 433: 4.9171328722034415
SNR of sample 434: 4.96907513851851
SNR of sample 435: 4.919155601768103
SNR of sample 436: 4.833006063754568
SNR of sample 437: 4.8675576188317144
SNR of sample 438: 4.90844398807656
SNR of sample 439: 4.863818131847953
SNR of sample 440: 4.78027789944125
SNR of sample 441: 4.897190322208361
SNR of sample 442: 4.869187917116618
SNR of sample 443: 4.978407030098502
SNR of sample 444: 4.786809964687563
SNR of sample 445: 4.913422895223567
SNR of sample 446: 4.809559071368088
SNR of sample 447: 4.886234862695227
SNR of sample 448: 4.779264204921771
SNR of sample 449: 4.823485722325192
SNR of sample 450: 4.891993455208085
SNR of sample 451: 4.702710077645744
SNR of sample 452: 4.880718562845861
SNR of sample 453: 4.984839175507092
SNR of sample 454: 4.8796266927020495
SNR of sample 455: 4.894959987177758
SNR of sample 456: 4.946772823651218
SNR of sample 457: 4.650156384758915
SNR of sample 458: 4.822155183553454
SNR of sample 459: 4.867537427776423
SNR of sample 460: 4.895623185686161
SNR of sample 461: 4.860901818656824
SNR of sample 462: 4.823754936395739
SNR of sample 463: 4.862019057049591
SNR of sample 464: 5.111327335675786
SNR of sample 465: 4.902866079622589
SNR of sample 466: 4.853153630618756
SNR of sample 467: 4.862666206257635
SNR of sample 468: 4.924950434636611
SNR of sample 469: 4.770917533296104
SNR of sample 470: 4.844431612452424
SNR of sample 471: 5.027992120138192
SNR of sample 472: 4.9043198356035385
SNR of sample 473: 5.103587948866948
SNR of sample 474: 4.888102276449959
SNR of sample 475: 4.881009003410431
SNR of sample 476: 4.826934768744383
SNR of sample 477: 4.890328469725629
SNR of sample 478: 4.931381026887102
SNR of sample 479: 4.760858246006269
SNR of sample 480: 4.798769282052214
SNR of sample 481: 4.848926451991813
SNR of sample 482: 4.774268213035672
SNR of sample 483: 4.909333947667463
SNR of sample 484: 5.047043157384271
SNR of sample 485: 4.9239294920460015
SNR of sample 486: 4.746185561442132
SNR of sample 487: 4.844579162471858
SNR of sample 488: 4.897921859673134
SNR of sample 489: 4.9105904525698
SNR of sample 490: 4.687538311612363
SNR of sample 491: 4.700976235487552
SNR of sample 492: 5.016020377508746
SNR of sample 493: 4.912547949494292
SNR of sample 494: 4.850405576221719
SNR of sample 495: 5.0627771666496
SNR of sample 496: 4.842300161820811
SNR of sample 497: 5.013802985462305
SNR of sample 498: 4.831254101418551
SNR of sample 499: 4.6991890682346185
SNR of sample 500: 4.963698105178715
SNR of sample 501: 4.7773450192303955
SNR of sample 502: 4.898352602186008
SNR of sample 503: 5.020757509711627
SNR of sample 504: 5.011766277474749
SNR of sample 505: 4.801067438319819
SNR of sample 506: 4.964918369725402
SNR of sample 507: 4.8412554041393445
SNR of sample 508: 4.841432464162666
SNR of sample 509: 4.933965481964346
SNR of sample 510: 4.848725576877637
SNR of sample 511: 4.7255994862745725
SNR of sample 512: 4.936715607238849
SNR of sample 513: 4.9219885621412365
SNR of sample 514: 4.778672969405302
SNR of sample 515: 4.847771937804663
SNR of sample 516: 4.859422694426919
SNR of sample 517: 5.006021145665419
SNR of sample 518: 4.958404424656916
SNR of sample 519: 4.7840225636186755
SNR of sample 520: 4.913464312772882
SNR of sample 521: 4.8614117722327626
SNR of sample 522: 4.9325484840584135
SNR of sample 523: 4.759690271115592
SNR of sample 524: 5.091604298692074
SNR of sample 525: 4.979541353230362
SNR of sample 526: 4.868300028403182
SNR of sample 527: 4.871002005776607
SNR of sample 528: 4.944972195694756
SNR of sample 529: 4.871134024215048
SNR of sample 530: 5.21015116149902
SNR of sample 531: 4.816697385992495
SNR of sample 532: 4.95549639497565
SNR of sample 533: 4.9374010676800095
SNR of sample 534: 4.955429091458013
SNR of sample 535: 4.996714622334381
SNR of sample 536: 4.897577058575088
SNR of sample 537: 4.8050336863860785
SNR of sample 538: 4.8697128845541835
SNR of sample 539: 4.915879991336668
SNR of sample 540: 4.664134289933297
SNR of sample 541: 5.0084373419485715
SNR of sample 542: 5.122995177037135
SNR of sample 543: 4.721649287508673
SNR of sample 544: 5.043763405197905
SNR of sample 545: 4.845704166655121
SNR of sample 546: 4.96103236816094
SNR of sample 547: 5.008239055431226
SNR of sample 548: 4.83545125232224
SNR of sample 549: 4.928735480924619
SNR of sample 550: 4.8638833644881245
SNR of sample 551: 4.88709272368541
SNR of sample 552: 4.9417255775478415
SNR of sample 553: 4.962518222742609
SNR of sample 554: 4.840128329078615
SNR of sample 555: 4.881731221926608
SNR of sample 556: 4.7369209733797755
SNR of sample 557: 5.039400066377589
SNR of sample 558: 4.8924806291319
SNR of sample 559: 4.80114716710225
SNR of sample 560: 4.982479410634881
SNR of sample 561: 4.932202647521635
SNR of sample 562: 4.730638966587452
SNR of sample 563: 4.86433999296932
SNR of sample 564: 4.933221001515412
SNR of sample 565: 4.850801113817675
SNR of sample 566: 4.95041187307789
SNR of sample 567: 4.886026221790554
SNR of sample 568: 4.835056232445651
SNR of sample 569: 4.892301498231114
SNR of sample 570: 4.808852384432904
SNR of sample 571: 4.970478158001549
SNR of sample 572: 4.867470124258786
SNR of sample 573: 4.8178638077250735
SNR of sample 574: 5.013371725230065
SNR of sample 575: 4.842272204975023
SNR of sample 576: 4.831901250626595
SNR of sample 577: 4.8668038194341845
SNR of sample 578: 4.867331893187949
SNR of sample 579: 4.9963677503588695
SNR of sample 580: 4.849487142065663
SNR of sample 581: 4.84198228212982
SNR of sample 582: 4.96961097806277
SNR of sample 583: 4.79575926165576
SNR of sample 584: 5.014102744975471
SNR of sample 585: 4.956253300689378
SNR of sample 586: 4.943500319535982
SNR of sample 587: 4.863842464658176
SNR of sample 588: 4.842245283567968
SNR of sample 589: 4.839244064400744
SNR of sample 590: 4.8192595791369826
SNR of sample 591: 4.787776546744697
SNR of sample 592: 5.109446461217527
SNR of sample 593: 5.01078002208169
SNR of sample 594: 4.980921075341912
SNR of sample 595: 4.939153030016026
SNR of sample 596: 4.932307744553021
SNR of sample 597: 4.969397159964433
SNR of sample 598: 4.872809881804199
SNR of sample 599: 4.9654283233013405
SNR of sample 600: 4.9622003430516175
SNR of sample 601: 4.975673471843725
SNR of sample 602: 4.848967869541129
SNR of sample 603: 4.900717544251883
SNR of sample 604: 4.805413692401042
SNR of sample 605: 4.8580502203865
SNR of sample 606: 4.909274927659689
SNR of sample 607: 4.841785031051208
SNR of sample 608: 5.060595497239443
SNR of sample 609: 4.854331959896763
SNR of sample 610: 4.864271136293584
SNR of sample 611: 5.06317373968429
SNR of sample 612: 4.789721100685027
SNR of sample 613: 4.8618461387812015
SNR of sample 614: 4.9190882982504665
SNR of sample 615: 4.928523733703747
SNR of sample 616: 4.944725243556967
SNR of sample 617: 4.840142825220876
SNR of sample 618: 4.669429005893829
SNR of sample 619: 4.921895372655277
SNR of sample 620: 5.002640955921963
SNR of sample 621: 4.761836217889465
SNR of sample 622: 4.8894369569766285
SNR of sample 623: 5.02475378550114
SNR of sample 624: 5.048197671571422
SNR of sample 625: 4.90969013859157
SNR of sample 626: 4.876247020677961
SNR of sample 627: 4.908309898760654
SNR of sample 628: 4.882512978169925
SNR of sample 629: 4.879762335176055
SNR of sample 630: 4.962319418505897
SNR of sample 631: 4.97622173665278
SNR of sample 632: 4.722101256515571
SNR of sample 633: 4.905005813764065
SNR of sample 634: 4.972689337415593
SNR of sample 635: 4.947401852681437
SNR of sample 636: 4.956290058764394
SNR of sample 637: 4.792049802395252
SNR of sample 638: 4.8420092035368745
SNR of sample 639: 4.857994824414291
SNR of sample 640: 4.756755320027271
SNR of sample 641: 4.908704400917878
SNR of sample 642: 4.934456279923727
SNR of sample 643: 4.84017129978603
SNR of sample 644: 4.813043840423562
SNR of sample 645: 4.821215522903374
SNR of sample 646: 4.838153229695665
SNR of sample 647: 4.886751028903563
SNR of sample 648: 4.966270134991164
SNR of sample 649: 5.022366581502508
SNR of sample 650: 5.003179384063056
SNR of sample 651: 4.953006682542463
SNR of sample 652: 4.983769049576671
SNR of sample 653: 4.824851983733215
SNR of sample 654: 4.998082436900503
SNR of sample 655: 4.859617356908699
SNR of sample 656: 4.971437491987553
SNR of sample 657: 4.881724491574844
SNR of sample 658: 4.829496961888871
SNR of sample 659: 4.8706763602951195
SNR of sample 660: 4.8766130482700305
SNR of sample 661: 4.8106390339664715
SNR of sample 662: 4.905165789048294
SNR of sample 663: 4.916992570255137
SNR of sample 664: 4.816274409270117
SNR of sample 665: 4.998011509347301
SNR of sample 666: 4.913507801199662
SNR of sample 667: 4.79332080343985
SNR of sample 668: 4.88777093605544
SNR of sample 669: 4.924395439475793
SNR of sample 670: 4.956211365420696
SNR of sample 671: 5.100308196680581
SNR of sample 672: 4.810253850757844
SNR of sample 673: 4.838497513074345
SNR of sample 674: 4.697394135191188
SNR of sample 675: 4.934411756058213
SNR of sample 676: 4.740878937936172
SNR of sample 677: 4.805915880186483
SNR of sample 678: 4.994130684976503
SNR of sample 679: 4.857128162194878
SNR of sample 680: 4.945948614419853
SNR of sample 681: 4.941532468224161
SNR of sample 682: 4.867465982503855
SNR of sample 683: 4.981754085802505
SNR of sample 684: 4.867692743586353
SNR of sample 685: 5.058479060469456
SNR of sample 686: 4.7885412182489215
SNR of sample 687: 4.742234327237499
SNR of sample 688: 4.967176143882425
SNR of sample 689: 4.94685824734668
SNR of sample 690: 4.88481838250866
SNR of sample 691: 4.7236601095279065
SNR of sample 692: 4.784690939320743
SNR of sample 693: 4.748354805587495
SNR of sample 694: 4.77796317615392
SNR of sample 695: 4.87475132942833
SNR of sample 696: 4.898367616047634
SNR of sample 697: 4.832236732776045
SNR of sample 698: 4.972193879981915
SNR of sample 699: 4.896495542818605
SNR of sample 700: 4.801062778845521
SNR of sample 701: 4.866838506631736
SNR of sample 702: 4.578272086168132
SNR of sample 703: 4.8440526418761936
SNR of sample 704: 5.03175231589661
SNR of sample 705: 4.823567004265723
SNR of sample 706: 4.9362217029632705
SNR of sample 707: 4.897700793503666
SNR of sample 708: 4.980818049187991
SNR of sample 709: 5.041332195053125
SNR of sample 710: 4.862194046195446
SNR of sample 711: 4.74160685136538
SNR of sample 712: 4.961836386337014
SNR of sample 713: 4.978704718734202
SNR of sample 714: 4.801728565950756
SNR of sample 715: 4.799449565299709
SNR of sample 716: 4.873539348391505
SNR of sample 717: 5.025868953016442
SNR of sample 718: 4.748906176712748
SNR of sample 719: 4.827937073437801
SNR of sample 720: 4.905972913540566
SNR of sample 721: 4.837517988033049
SNR of sample 722: 4.8491242207897916
SNR of sample 723: 4.984773942866921
SNR of sample 724: 4.890284981298849
SNR of sample 725: 4.898143961281334
SNR of sample 726: 4.881561409974418
SNR of sample 727: 4.832152344519316
SNR of sample 728: 4.7502056523225
SNR of sample 729: 4.826374078670534
SNR of sample 730: 4.9966954667178225
SNR of sample 731: 4.9855862445528585
SNR of sample 732: 4.7349774548781784
SNR of sample 733: 4.847845971674063
SNR of sample 734: 4.853077525871891
SNR of sample 735: 4.8920162348602085
SNR of sample 736: 4.9867656092695976
SNR of sample 737: 4.935099805096205
SNR of sample 738: 4.900910653575563
SNR of sample 739: 4.810931027689141
SNR of sample 740: 4.815549084437742
SNR of sample 741: 4.976395172640536
SNR of sample 742: 5.068941133426377
SNR of sample 743: 4.909417818204825
SNR of sample 744: 4.945803135277885
SNR of sample 745: 4.8572099618547755
SNR of sample 746: 4.839063380341859
SNR of sample 747: 4.960385736672262
SNR of sample 748: 5.133575807728969
SNR of sample 749: 5.0058606526618235
SNR of sample 750: 4.874539064488092
SNR of sample 751: 5.029505931565648
SNR of sample 752: 4.757619393649851
SNR of sample 753: 4.881258544145053
SNR of sample 754: 4.873007650602177
SNR of sample 755: 4.9903301071075035
SNR of sample 756: 4.8095647662811185
SNR of sample 757: 4.875924999232039
SNR of sample 758: 4.946286167446769
SNR of sample 759: 4.942638834510233
SNR of sample 760: 4.947205637041558
SNR of sample 761: 4.928813138829584
SNR of sample 762: 4.676946808813833
SNR of sample 763: 4.887677228850116
SNR of sample 764: 4.837514363997484
SNR of sample 765: 4.88578703544326
SNR of sample 766: 4.846200659527533
SNR of sample 767: 5.089636965099621
SNR of sample 768: 4.924936973933084
SNR of sample 769: 4.910361620609836
SNR of sample 770: 4.917012761310429
SNR of sample 771: 4.79265708721208
SNR of sample 772: 4.837131251666323
SNR of sample 773: 5.001525788406663
SNR of sample 774: 4.807503207763974
SNR of sample 775: 4.896265157700541
SNR of sample 776: 4.855308378621859
SNR of sample 777: 4.749556949956357
SNR of sample 778: 4.693876232096261
SNR of sample 779: 4.76043837560009
SNR of sample 780: 5.003818767480603
SNR of sample 781: 4.905622417529489
SNR of sample 782: 4.938498632736851
SNR of sample 783: 4.918069426537322
SNR of sample 784: 4.925700092279209
SNR of sample 785: 4.932187633660008
SNR of sample 786: 4.9006404040662845
SNR of sample 787: 4.943716208511785
SNR of sample 788: 4.949806141419161
SNR of sample 789: 4.884233359624589
SNR of sample 790: 4.733264839214011
SNR of sample 791: 4.9156366632344435
SNR of sample 792: 4.8384607549993275
SNR of sample 793: 4.768641121241888
SNR of sample 794: 4.910083087590694
SNR of sample 795: 4.938973899115239
SNR of sample 796: 4.771332744227985
SNR of sample 797: 4.90529263029307
SNR of sample 798: 5.099114335821582
SNR of sample 799: 4.7134211736179195
SNR of sample 800: 4.838435386750373
SNR of sample 801: 4.786528843071588
SNR of sample 802: 4.725506296788614
SNR of sample 803: 5.020811352525737
SNR of sample 804: 4.950975669467938
SNR of sample 805: 4.8210954120103615
SNR of sample 806: 4.811903304659306
SNR of sample 807: 5.140567090053309
SNR of sample 808: 4.943343968287318
SNR of sample 809: 5.038535475035643
SNR of sample 810: 4.793211046934166
SNR of sample 811: 5.046899749119769
SNR of sample 812: 4.891685929904423
SNR of sample 813: 4.953615520517391
SNR of sample 814: 4.732117055378624
SNR of sample 815: 4.803780287799939
SNR of sample 816: 4.974749342774638
SNR of sample 817: 4.902041352671858
SNR of sample 818: 4.89545648005017
SNR of sample 819: 4.8731583069378095
SNR of sample 820: 5.0649194893879095
SNR of sample 821: 4.758984619619141
SNR of sample 822: 4.937373628553589
SNR of sample 823: 4.949518289451423
SNR of sample 824: 4.95319875642741
SNR of sample 825: 4.850982833315294
SNR of sample 826: 4.829554946457911
SNR of sample 827: 5.013984704959923
SNR of sample 828: 4.883528743566871
SNR of sample 829: 4.760974732863717
SNR of sample 830: 4.7323935175203005
SNR of sample 831: 4.901613198755816
SNR of sample 832: 4.92780151518757
SNR of sample 833: 4.839729685166461
SNR of sample 834: 4.9807429798798575
SNR of sample 835: 4.869985204940928
SNR of sample 836: 4.947342832673663
SNR of sample 837: 4.962209662000213
SNR of sample 838: 4.950286584991213
SNR of sample 839: 4.8576029108539
SNR of sample 840: 4.716763052128258
SNR of sample 841: 4.906068691623356
SNR of sample 842: 4.99506361527482
SNR of sample 843: 5.0854046092790135
SNR of sample 844: 4.949573167704266
SNR of sample 845: 4.869078160610934
SNR of sample 846: 4.84860598370399
SNR of sample 847: 4.793784679992176
SNR of sample 848: 4.90085888163892
SNR of sample 849: 4.794548833777035
SNR of sample 850: 4.876695365649294
SNR of sample 851: 4.881760731930495
SNR of sample 852: 4.816517737372342
SNR of sample 853: 5.02368935448375
SNR of sample 854: 4.917976237051364
SNR of sample 855: 4.69258969947067
SNR of sample 856: 4.798302816903056
SNR of sample 857: 4.89940512565797
SNR of sample 858: 4.876618225463695
SNR of sample 859: 4.800100856262684
SNR of sample 860: 4.81934707370991
SNR of sample 861: 4.8546182587064015
SNR of sample 862: 4.778375798488968
SNR of sample 863: 4.971638884821096
SNR of sample 864: 4.839952822213394
SNR of sample 865: 4.876376968238937
SNR of sample 866: 4.8526861300308655
SNR of sample 867: 4.6510023382036705
SNR of sample 868: 4.7536210469828735
SNR of sample 869: 4.954339809911033
SNR of sample 870: 4.7583742284861135
SNR of sample 871: 4.941518489801268
SNR of sample 872: 4.865136763074264
SNR of sample 873: 4.985288555917158
SNR of sample 874: 4.88313683000648
SNR of sample 875: 5.045817197924553
SNR of sample 876: 4.7555557642552415
SNR of sample 877: 4.689222970430742
SNR of sample 878: 4.979036059128721
SNR of sample 879: 4.827395021261144
SNR of sample 880: 4.834954241730463
SNR of sample 881: 4.916409618248531
SNR of sample 882: 4.818384115688341
SNR of sample 883: 4.76293637154314
SNR of sample 884: 4.841727046482167
SNR of sample 885: 4.61161373108592
SNR of sample 886: 4.888973080424303
SNR of sample 887: 4.949765759308579
SNR of sample 888: 4.7890853413030445
SNR of sample 889: 5.019271137410592
SNR of sample 890: 4.857061376396609
SNR of sample 891: 4.788848225833218
SNR of sample 892: 4.9159529897673355
SNR of sample 893: 4.9364401805359055
SNR of sample 894: 4.902667275385878
SNR of sample 895: 4.865775628772444
SNR of sample 896: 4.977705520356983
SNR of sample 897: 4.866422260261122
SNR of sample 898: 4.906216241642791
SNR of sample 899: 4.961268965911401
SNR of sample 900: 4.804464712802366
SNR of sample 901: 4.936932013934019
SNR of sample 902: 4.958686581711623
SNR of sample 903: 4.825017136211107
SNR of sample 904: 4.878937608225324
SNR of sample 905: 4.830665454498915
SNR of sample 906: 4.9817074910595265
SNR of sample 907: 4.985340845573168
SNR of sample 908: 4.844582786507423
SNR of sample 909: 4.8522481394468615
SNR of sample 910: 4.893390779778094
SNR of sample 911: 4.919287102487178
SNR of sample 912: 4.813741208410151
SNR of sample 913: 4.883366697405177
SNR of sample 914: 4.813852000354568
SNR of sample 915: 4.8305852079971165
SNR of sample 916: 4.879054095082772
SNR of sample 917: 5.077978960406234
SNR of sample 918: 4.729607151890147
SNR of sample 919: 4.8734922359291595
SNR of sample 920: 4.671389609134518
SNR of sample 921: 4.937773825623843
SNR of sample 922: 4.873885702647651
SNR of sample 923: 4.91486319050099
SNR of sample 924: 4.81217717820415
SNR of sample 925: 4.826513862899471
SNR of sample 926: 4.98886806761669
SNR of sample 927: 4.7947988922310225
SNR of sample 928: 4.858842848736511
SNR of sample 929: 4.723950032373111
SNR of sample 930: 4.802863406801983
SNR of sample 931: 4.882472078339977
SNR of sample 932: 4.9804194052758355
SNR of sample 933: 4.677234143062204
SNR of sample 934: 5.019271137410592
SNR of sample 935: 4.838041402312515
SNR of sample 936: 4.882025286526743
SNR of sample 937: 4.9490388813181045
SNR of sample 938: 4.790225877067301
SNR of sample 939: 4.95093476963799
SNR of sample 940: 4.6940139454477325
SNR of sample 941: 4.766145196176305
SNR of sample 942: 4.89134061108701
SNR of sample 943: 4.7954450060003335
SNR of sample 944: 4.936448464045768
SNR of sample 945: 5.025807344411835
SNR of sample 946: 4.947090703342209
SNR of sample 947: 5.010337372023388
SNR of sample 948: 4.876510539835476
SNR of sample 949: 5.044688051986358
SNR of sample 950: 4.806577525536788
SNR of sample 951: 4.951659576750999
SNR of sample 952: 4.904364359469052
SNR of sample 953: 4.93531258775581
SNR of sample 954: 4.97396913968942
SNR of sample 955: 4.830078360737377
SNR of sample 956: 4.806310382343708
SNR of sample 957: 4.9766240046005
SNR of sample 958: 4.897228633441477
SNR of sample 959: 4.8859987826641325
SNR of sample 960: 4.792384766825336
SNR of sample 961: 4.894350631483464
SNR of sample 962: 4.815118859644234
SNR of sample 963: 4.810624020104845
SNR of sample 964: 4.747501086352243
SNR of sample 965: 4.797105332008491
SNR of sample 966: 4.923921208536139
SNR of sample 967: 4.936393585792927
SNR of sample 968: 4.841135293246332
SNR of sample 969: 4.9353534875857585
SNR of sample 970: 4.9538909472203345
SNR of sample 971: 4.910340911835179
SNR of sample 972: 4.75921862877277
SNR of sample 973: 4.867294617393565
SNR of sample 974: 4.791792495870134
SNR of sample 975: 5.054536109774687
SNR of sample 976: 4.9190800147406035
SNR of sample 977: 4.966676544693816
SNR of sample 978: 4.978109341462802
SNR of sample 979: 4.952791311286026
SNR of sample 980: 4.938944906830719
SNR of sample 981: 4.886304754809696
SNR of sample 982: 4.954962626308855
SNR of sample 983: 4.895111678952124
SNR of sample 984: 4.946593692750431
SNR of sample 985: 4.769806507535734
SNR of sample 986: 4.8298303731608545
SNR of sample 987: 4.847225226153708
SNR of sample 988: 4.80340701213674
SNR of sample 989: 4.756240706977035
SNR of sample 990: 4.903748273422994
SNR of sample 991: 4.787998648352898
SNR of sample 992: 4.972526773534533
SNR of sample 993: 5.015458651996164
SNR of sample 994: 4.940552943182866
SNR of sample 995: 4.809697820158292
SNR of sample 996: 4.895654766567514
SNR of sample 997: 4.938894688052175
SNR of sample 998: 4.760486523501169
SNR of sample 999: 4.931150124049672
SNR of sample 1000: 4.9156356277957105


==> figs/corrected/50/snr-values.txt <==
SNR of conditional mean: 10.36703417738553
SNR of RTM image: -56.621202719407464
SNR of sample 1: 8.353208868106863
SNR of sample 2: 8.311491559278888
SNR of sample 3: 8.254748481278867
SNR of sample 4: 8.397995217339066
SNR of sample 5: 8.164095820216078
SNR of sample 6: 8.322880349901729
SNR of sample 7: 8.119676016295312
SNR of sample 8: 8.119882068603154
SNR of sample 9: 8.142839298468985
SNR of sample 10: 8.45777316626513
SNR of sample 11: 8.106014955373189
SNR of sample 12: 8.265373118116848
SNR of sample 13: 8.333660820269007
SNR of sample 14: 8.329154073184188
SNR of sample 15: 8.062500124904952
SNR of sample 16: 8.197626432702615
SNR of sample 17: 8.266843441117524
SNR of sample 18: 7.81773690459669
SNR of sample 19: 8.17656198484047
SNR of sample 20: 8.050687839840368
SNR of sample 21: 8.375239380306777
SNR of sample 22: 8.108990288572091
SNR of sample 23: 8.25279616154804
SNR of sample 24: 8.344083546554078
SNR of sample 25: 8.263352977149019
SNR of sample 26: 8.256498890456784
SNR of sample 27: 8.134508158424312
SNR of sample 28: 8.258717317941958
SNR of sample 29: 8.288801472606137
SNR of sample 30: 8.087044682348274
SNR of sample 31: 8.160714595033891
SNR of sample 32: 8.258758217771907
SNR of sample 33: 8.084955166985342
SNR of sample 34: 8.331507107704637
SNR of sample 35: 8.280229075336704
SNR of sample 36: 8.209984393979422
SNR of sample 37: 8.268342238683354
SNR of sample 38: 8.203031940607564
SNR of sample 39: 8.504721511571564
SNR of sample 40: 8.112246743386969
SNR of sample 41: 8.111192666756907
SNR of sample 42: 8.262700133027943
SNR of sample 43: 8.191108863598563
SNR of sample 44: 8.224455685710016
SNR of sample 45: 8.071425606782293
SNR of sample 46: 8.07007384151653
SNR of sample 47: 8.238750952856021
SNR of sample 48: 8.267959126352192
SNR of sample 49: 8.370820127794886
SNR of sample 50: 8.23070870021782
SNR of sample 51: 8.339269791884965
SNR of sample 52: 8.111710903842708
SNR of sample 53: 8.185335774943445
SNR of sample 54: 8.05348041810292
SNR of sample 55: 8.12525444246865
SNR of sample 56: 8.161550194091317
SNR of sample 57: 8.236462115537012
SNR of sample 58: 8.343827275467692
SNR of sample 59: 8.494917977648749
SNR of sample 60: 8.063733850155167
SNR of sample 61: 8.146090576090199
SNR of sample 62: 8.190129856276634
SNR of sample 63: 8.252407354303847
SNR of sample 64: 8.270635217757295
SNR of sample 65: 8.092549074652212
SNR of sample 66: 8.187753524384698
SNR of sample 67: 8.219169770978713
SNR of sample 68: 8.180021903366356
SNR of sample 69: 8.247522672081532
SNR of sample 70: 8.404319159400071
SNR of sample 71: 8.211252806427188
SNR of sample 72: 8.361305481278542
SNR of sample 73: 8.010064989753037
SNR of sample 74: 8.255425658210164
SNR of sample 75: 8.131222711324915
SNR of sample 76: 8.051385725546323
SNR of sample 77: 8.176234268481517
SNR of sample 78: 8.207562502783238
SNR of sample 79: 8.279945882843263
SNR of sample 80: 8.23803235837541
SNR of sample 81: 8.228207080239205
SNR of sample 82: 8.438197161581485
SNR of sample 83: 8.33602886865108
SNR of sample 84: 8.396970132993523
SNR of sample 85: 8.066515556311023
SNR of sample 86: 8.162380098235714
SNR of sample 87: 7.841273462433564
SNR of sample 88: 8.375380717693814
SNR of sample 89: 8.216686271177924
SNR of sample 90: 8.185986548187055
SNR of sample 91: 8.142833603555955
SNR of sample 92: 8.033588604605749
SNR of sample 93: 8.316978866843733
SNR of sample 94: 8.174169603648172
SNR of sample 95: 8.116955401024695
SNR of sample 96: 8.1371459385963
SNR of sample 97: 8.260868441909496
SNR of sample 98: 8.108970615236167
SNR of sample 99: 8.313674781847144
SNR of sample 100: 8.259005687629063
SNR of sample 101: 8.268792136812786
SNR of sample 102: 8.248470098522109
SNR of sample 103: 8.306776171289398
SNR of sample 104: 8.236785690141033
SNR of sample 105: 8.133992509935343
SNR of sample 106: 8.16079743013252
SNR of sample 107: 8.170288261558008
SNR of sample 108: 8.249257549678456
SNR of sample 109: 8.077427527397376
SNR of sample 110: 8.306704726016829
SNR of sample 111: 7.945611517228698
SNR of sample 112: 8.04026873759086
SNR of sample 113: 8.321245909861892
SNR of sample 114: 8.344018831633273
SNR of sample 115: 8.330531206698906
SNR of sample 116: 8.397015174578403
SNR of sample 117: 8.225437281628777
SNR of sample 118: 8.27976468106501
SNR of sample 119: 8.334440505634857
SNR of sample 120: 8.094629788785914
SNR of sample 121: 8.159611335064017
SNR of sample 122: 8.154894393916427
SNR of sample 123: 8.202589808268629
SNR of sample 124: 8.234906368840875
SNR of sample 125: 8.13513563429643
SNR of sample 126: 8.203398485919001
SNR of sample 127: 8.335511667004011
SNR of sample 128: 8.277201970201158
SNR of sample 129: 8.300803760678201
SNR of sample 130: 8.138186554522834
SNR of sample 131: 8.263026296228798
SNR of sample 132: 8.165214611766945
SNR of sample 133: 8.220844593129131
SNR of sample 134: 8.317860025205407
SNR of sample 135: 8.139802356665477
SNR of sample 136: 8.185397383548052
SNR of sample 137: 8.251642165080256
SNR of sample 138: 8.168493328514579
SNR of sample 139: 8.29005280031481
SNR of sample 140: 8.337682464307473
SNR of sample 141: 8.419593433868005
SNR of sample 142: 8.23714654053944
SNR of sample 143: 8.160089707758603
SNR of sample 144: 8.217655959551257
SNR of sample 145: 8.209899488003327
SNR of sample 146: 8.270098342774302
SNR of sample 147: 8.229177286331904
SNR of sample 148: 8.110305295762837
SNR of sample 149: 8.240513787298733
SNR of sample 150: 8.047488851875165
SNR of sample 151: 8.059442992046153
SNR of sample 152: 8.053173410518623
SNR of sample 153: 8.282828026556208
SNR of sample 154: 8.176588388528158
SNR of sample 155: 8.256400006057795
SNR of sample 156: 8.238872099187768
SNR of sample 157: 8.157546152511308
SNR of sample 158: 8.28125053564668
SNR of sample 159: 8.08172408041942
SNR of sample 160: 8.26193960327865
SNR of sample 161: 8.246890536735116
SNR of sample 162: 8.156689844679224
SNR of sample 163: 8.018723846156664
SNR of sample 164: 8.270586034417484
SNR of sample 165: 8.23987802791675
SNR of sample 166: 8.048055754581412
SNR of sample 167: 8.346550997054507
SNR of sample 168: 8.19562027015768
SNR of sample 169: 8.292794124360084
SNR of sample 170: 8.234006572582011
SNR of sample 171: 8.188833486983082
SNR of sample 172: 8.082229374521061
SNR of sample 173: 8.13106791323435
SNR of sample 174: 8.314888316042069
SNR of sample 175: 8.268651317145116
SNR of sample 176: 8.086339548571189
SNR of sample 177: 8.18101437139181
SNR of sample 178: 8.382183032449404
SNR of sample 179: 8.296792988746429
SNR of sample 180: 8.154874202861137
SNR of sample 181: 8.116007456864754
SNR of sample 182: 8.371254494343326
SNR of sample 183: 8.238300019287857
SNR of sample 184: 8.182682980909831
SNR of sample 185: 8.426609566721934
SNR of sample 186: 8.242788128475484
SNR of sample 187: 8.021863296394727
SNR of sample 188: 8.128085849683684
SNR of sample 189: 8.293380700402254
SNR of sample 190: 8.361274418116556
SNR of sample 191: 8.255915938450178
SNR of sample 192: 8.221856734490512
SNR of sample 193: 8.209368307933364
SNR of sample 194: 8.174915637255205
SNR of sample 195: 8.150324485068905
SNR of sample 196: 8.125597690408597
SNR of sample 197: 8.287412949265358
SNR of sample 198: 8.145998422042974
SNR of sample 199: 8.082973337250628
SNR of sample 200: 8.089081908055196
SNR of sample 201: 8.325229242667245
SNR of sample 202: 8.030739594932257
SNR of sample 203: 8.089668484097366
SNR of sample 204: 8.398859808681012
SNR of sample 205: 8.14543100161736
SNR of sample 206: 8.297417876021717
SNR of sample 207: 8.401054938794697
SNR of sample 208: 8.336873786657103
SNR of sample 209: 8.310518764589357
SNR of sample 210: 8.250336476838108
SNR of sample 211: 8.392112372178262
SNR of sample 212: 8.277132078086689
SNR of sample 213: 8.260770075229873
SNR of sample 214: 8.186939151821296
SNR of sample 215: 8.263848434582696
SNR of sample 216: 8.212252004804407
SNR of sample 217: 8.24839140517841
SNR of sample 218: 8.074966807248709
SNR of sample 219: 8.256076431453772
SNR of sample 220: 8.268758485053967
SNR of sample 221: 8.085201601403766
SNR of sample 222: 8.338033995757284
SNR of sample 223: 8.234969012884214
SNR of sample 224: 8.149547388299885
SNR of sample 225: 8.247856083353517
SNR of sample 226: 8.085836325347014
SNR of sample 227: 8.070113705907746
SNR of sample 228: 8.285985079252729
SNR of sample 229: 8.279206061868628
SNR of sample 230: 8.271306182056195
SNR of sample 231: 8.05736072475435
SNR of sample 232: 8.285313079515097
SNR of sample 233: 8.256125097074218
SNR of sample 234: 8.390739380418477
SNR of sample 235: 8.206046102758949
SNR of sample 236: 7.901413814916132
SNR of sample 237: 8.335091278878465
SNR of sample 238: 8.270356167018786
SNR of sample 239: 8.178526212116724
SNR of sample 240: 8.362065493308469
SNR of sample 241: 8.111289997997796
SNR of sample 242: 8.154732347754733
SNR of sample 243: 8.35433335457076
SNR of sample 244: 8.178168985753885
SNR of sample 245: 8.25868521934124
SNR of sample 246: 8.137975842740694
SNR of sample 247: 8.191498188562123
SNR of sample 248: 8.240769022946386
SNR of sample 249: 8.225416572854119
SNR of sample 250: 8.332003600577048
SNR of sample 251: 8.206862546199817
SNR of sample 252: 8.296986098070109
SNR of sample 253: 8.191143033076749
SNR of sample 254: 8.141642331293788
SNR of sample 255: 8.268047138644485
SNR of sample 256: 8.171636402788206
SNR of sample 257: 8.108103435297389
SNR of sample 258: 8.162057041351057
SNR of sample 259: 8.284188075331834
SNR of sample 260: 8.20979283781384
SNR of sample 261: 8.181658414283657
SNR of sample 262: 8.33607546339406
SNR of sample 263: 8.15006096591139
SNR of sample 264: 8.190870712690003
SNR of sample 265: 8.135187406233074
SNR of sample 266: 8.187059262714309
SNR of sample 267: 8.321063672644907
SNR of sample 268: 7.966471465941101
SNR of sample 269: 8.278114191724816
SNR of sample 270: 8.358727756553062
SNR of sample 271: 8.14547449004414
SNR of sample 272: 8.285863415201618
SNR of sample 273: 8.297389919175929
SNR of sample 274: 8.263780613345693
SNR of sample 275: 8.28799331267513
SNR of sample 276: 8.314435829315805
SNR of sample 277: 8.243210587478494
SNR of sample 278: 8.168960829102469
SNR of sample 279: 8.042393975590077
SNR of sample 280: 8.284209301825857
SNR of sample 281: 8.21516055220504
SNR of sample 282: 8.116273046899735
SNR of sample 283: 8.08071193905804
SNR of sample 284: 8.096532407457564
SNR of sample 285: 8.40335050646547
SNR of sample 286: 8.386615227945455
SNR of sample 287: 8.337831049765642
SNR of sample 288: 8.280443928873774
SNR of sample 289: 8.350597491622564
SNR of sample 290: 8.277369711275883
SNR of sample 291: 8.292503683795514
SNR of sample 292: 8.296849937876736
SNR of sample 293: 7.934368723467193
SNR of sample 294: 8.353639092900371
SNR of sample 295: 8.078113505557901
SNR of sample 296: 8.135213809920764
SNR of sample 297: 8.190240648221051
SNR of sample 298: 8.332264531137731
SNR of sample 299: 8.381823735209098
SNR of sample 300: 8.176228573568485
SNR of sample 301: 8.09591425053404
SNR of sample 302: 8.28615489120492
SNR of sample 303: 8.21907295745719
SNR of sample 304: 8.09262051992478
SNR of sample 305: 8.086212189607046
SNR of sample 306: 8.229801138168458
SNR of sample 307: 8.358292872285256
SNR of sample 308: 8.273387413909264
SNR of sample 309: 8.368492979242761
SNR of sample 310: 8.31540810628597
SNR of sample 311: 8.322598710566387
SNR of sample 312: 8.035936979651899
SNR of sample 313: 8.322772146554144
SNR of sample 314: 8.33094020499839
SNR of sample 315: 8.269509695854666
SNR of sample 316: 8.303051698167263
SNR of sample 317: 8.14524203404861
SNR of sample 318: 8.004187839505265
SNR of sample 319: 8.271509128047837
SNR of sample 320: 8.20359625471698
SNR of sample 321: 8.20334930257919
SNR of sample 322: 8.245207431074835
SNR of sample 323: 7.992809403269755
SNR of sample 324: 8.203854596680829
SNR of sample 325: 8.077281530536041
SNR of sample 326: 8.044738726600663
SNR of sample 327: 8.11177458332478
SNR of sample 328: 8.167314481517206
SNR of sample 329: 8.298920815342477
SNR of sample 330: 8.151442758900405
SNR of sample 331: 8.204315884636323
SNR of sample 332: 8.237179156859526
SNR of sample 333: 8.245958641875532
SNR of sample 334: 8.500097759909933
SNR of sample 335: 8.297659133246475
SNR of sample 336: 8.159594250324925
SNR of sample 337: 8.254344660173048
SNR of sample 338: 8.200854930671705
SNR of sample 339: 8.208552382211861
SNR of sample 340: 8.232163491637502
SNR of sample 341: 8.041806364109174
SNR of sample 342: 8.181582827256157
SNR of sample 343: 8.324947603331903
SNR of sample 344: 8.189361560736845
SNR of sample 345: 8.17901493919864
SNR of sample 346: 8.158515840884641
SNR of sample 347: 8.297211305994509
SNR of sample 348: 8.227893342303144
SNR of sample 349: 8.31428983245447
SNR of sample 350: 8.446105324903781
SNR of sample 351: 8.10123537018226
SNR of sample 352: 8.170055287843113
SNR of sample 353: 8.200739996972356
SNR of sample 354: 8.20926424634071
SNR of sample 355: 8.249300002666503
SNR of sample 356: 8.085084079107585
SNR of sample 357: 8.286896265337655
SNR of sample 358: 8.229244072130173
SNR of sample 359: 8.40167309571822
SNR of sample 360: 8.266401826497955
SNR of sample 361: 8.230089507855563
SNR of sample 362: 8.256002915303739
SNR of sample 363: 8.278812595150137
SNR of sample 364: 8.296347750091295
SNR of sample 365: 8.406822332536784
SNR of sample 366: 8.392033678834565
SNR of sample 367: 8.091629605057424
SNR of sample 368: 8.274759370230317
SNR of sample 369: 8.126154238727516
SNR of sample 370: 8.145092930871078
SNR of sample 371: 8.324176201475915
SNR of sample 372: 8.313161721955009
SNR of sample 373: 8.310200884898366
SNR of sample 374: 8.329453832697354
SNR of sample 375: 8.222258484718864
SNR of sample 376: 8.24822884129735
SNR of sample 377: 8.141109080346359
SNR of sample 378: 8.295338715046112
SNR of sample 379: 8.286283285607796
SNR of sample 380: 8.252728858030403
SNR of sample 381: 8.26042061465753
SNR of sample 382: 8.28406071636769
SNR of sample 383: 8.329011182639052
SNR of sample 384: 8.284095921284608
SNR of sample 385: 8.106263460669078
SNR of sample 386: 8.252492260279944
SNR of sample 387: 8.20043298938806
SNR of sample 388: 8.364019883916761
SNR of sample 389: 8.152277840238465
SNR of sample 390: 8.123641228922839
SNR of sample 391: 8.269837412213619
SNR of sample 392: 8.403830432318156
SNR of sample 393: 8.345975810838398
SNR of sample 394: 8.217092163161208
SNR of sample 395: 8.15239329165718
SNR of sample 396: 8.187030270429787
SNR of sample 397: 8.22016068584607
SNR of sample 398: 8.159899704751123
SNR of sample 399: 8.234219872960981
SNR of sample 400: 8.165871079923585
SNR of sample 401: 8.099057842527035
SNR of sample 402: 8.106953580584536
SNR of sample 403: 8.247227572042664
SNR of sample 404: 8.12031384655476
SNR of sample 405: 8.220340334466222
SNR of sample 406: 8.302621991093122
SNR of sample 407: 8.255359907850627
SNR of sample 408: 8.537363199905933
SNR of sample 409: 8.1588280256626
SNR of sample 410: 8.260347616226863
SNR of sample 411: 8.075879546491734
SNR of sample 412: 8.272522822567318
SNR of sample 413: 8.240812511373166
SNR of sample 414: 8.308888466304452
SNR of sample 415: 8.211429866450509
SNR of sample 416: 8.032352808478068
SNR of sample 417: 8.343827275467692
SNR of sample 418: 8.474556592686223
SNR of sample 419: 8.455152988551601
SNR of sample 420: 8.50726661997696
SNR of sample 421: 8.172650097307686
SNR of sample 422: 8.261552349192558
SNR of sample 423: 8.224493479223765
SNR of sample 424: 8.18909648842123
SNR of sample 425: 8.314281548944606
SNR of sample 426: 8.072887646273106
SNR of sample 427: 8.293106309138045
SNR of sample 428: 8.2502748682335
SNR of sample 429: 8.269076882464326
SNR of sample 430: 8.073305963521186
SNR of sample 431: 8.180776220483251
SNR of sample 432: 8.124613505893004
SNR of sample 433: 8.150148460484317
SNR of sample 434: 8.277634783591498
SNR of sample 435: 8.035005084792315
SNR of sample 436: 8.11778841148529
SNR of sample 437: 8.156008525992997
SNR of sample 438: 8.264670572936597
SNR of sample 439: 8.113249048080387
SNR of sample 440: 8.339112922916934
SNR of sample 441: 8.273502865327979
SNR of sample 442: 8.271949707228673
SNR of sample 443: 8.148490723072992
SNR of sample 444: 8.114984443396677
SNR of sample 445: 8.162829996365145
SNR of sample 446: 8.121957605543193
SNR of sample 447: 8.095303859401014
SNR of sample 448: 8.266956303939407
SNR of sample 449: 8.299722762641085
SNR of sample 450: 8.202070535744094
SNR of sample 451: 8.204575779758274
SNR of sample 452: 8.09244915481449
SNR of sample 453: 8.323143869059244
SNR of sample 454: 8.191021369025636
SNR of sample 455: 8.192901208045162
SNR of sample 456: 8.253169954930605
SNR of sample 457: 8.204833604002758
SNR of sample 458: 8.395306700669169
SNR of sample 459: 8.155181210445432
SNR of sample 460: 8.153743503764842
SNR of sample 461: 8.141912580803067
SNR of sample 462: 8.087851806840547
SNR of sample 463: 8.085441823189791
SNR of sample 464: 8.365812746082726
SNR of sample 465: 8.125956987648904
SNR of sample 466: 8.167311892920374
SNR of sample 467: 8.215045618505691
SNR of sample 468: 8.053712356379082
SNR of sample 469: 8.143269523262493
SNR of sample 470: 8.128333837260207
SNR of sample 471: 8.19044721824826
SNR of sample 472: 8.248005704250415
SNR of sample 473: 8.285557443056055
SNR of sample 474: 8.047431385025492
SNR of sample 475: 8.214408305965609
SNR of sample 476: 8.205081591579281
SNR of sample 477: 8.204526078699097
SNR of sample 478: 8.001107926994344
SNR of sample 479: 8.122918492687296
SNR of sample 480: 8.153831516057137
SNR of sample 481: 8.30504595316677
SNR of sample 482: 8.163103869909989
SNR of sample 483: 8.259858371425581
SNR of sample 484: 8.183093532367415
SNR of sample 485: 8.178203672951435
SNR of sample 486: 8.331939921094976
SNR of sample 487: 8.218484310537553
SNR of sample 488: 8.129191180531024
SNR of sample 489: 8.152149963554955
SNR of sample 490: 8.18069959801702
SNR of sample 491: 8.23183111580425
SNR of sample 492: 8.119707597176665
SNR of sample 493: 8.26219535664567
SNR of sample 494: 8.34860841381672
SNR of sample 495: 8.014207262403884
SNR of sample 496: 8.167578518394087
SNR of sample 497: 8.246567479850459
SNR of sample 498: 8.268316870434399
SNR of sample 499: 8.16495109260943
SNR of sample 500: 8.16316599623396
SNR of sample 501: 7.986979365484329
SNR of sample 502: 7.973845860596603
SNR of sample 503: 8.264560298711546
SNR of sample 504: 8.143349252044924
SNR of sample 505: 8.381511550431139
SNR of sample 506: 8.213039455960756
SNR of sample 507: 8.348489338362441
SNR of sample 508: 8.2015336607611
SNR of sample 509: 8.220765899785432
SNR of sample 510: 8.209580572873602
SNR of sample 511: 8.103610666635465
SNR of sample 512: 8.26520019984846
SNR of sample 513: 8.09813060714175
SNR of sample 514: 8.113248012641654
SNR of sample 515: 8.18947701215556
SNR of sample 516: 8.493149966012373
SNR of sample 517: 8.233022905785784
SNR of sample 518: 8.342426844581485
SNR of sample 519: 8.201495349527985
SNR of sample 520: 8.329489037614271
SNR of sample 521: 8.191873017383422
SNR of sample 522: 8.210974791127411
SNR of sample 523: 8.25734018442724
SNR of sample 524: 8.221215280195498
SNR of sample 525: 8.273486298308253
SNR of sample 526: 8.330268205260756
SNR of sample 527: 8.145114675084468
SNR of sample 528: 8.146335975069888
SNR of sample 529: 8.169675799547516
SNR of sample 530: 8.436668336292401
SNR of sample 531: 8.16182717395236
SNR of sample 532: 8.482362247573965
SNR of sample 533: 8.165691949022799
SNR of sample 534: 8.189234201772702
SNR of sample 535: 8.480882605624693
SNR of sample 536: 8.065657695320839
SNR of sample 537: 8.292435862558511
SNR of sample 538: 8.368016159706274
SNR of sample 539: 8.286452062121255
SNR of sample 540: 8.224174564094042
SNR of sample 541: 8.30751081507037
SNR of sample 542: 8.277702087109134
SNR of sample 543: 8.13811718012773
SNR of sample 544: 8.285320845305593
SNR of sample 545: 8.248117531633566
SNR of sample 546: 8.158022972047794
SNR of sample 547: 8.3289811549158
SNR of sample 548: 8.332264531137731
SNR of sample 549: 8.282541210027203
SNR of sample 550: 8.430476930389204
SNR of sample 551: 8.109622423918509
SNR of sample 552: 8.249429950227478
SNR of sample 553: 8.317594435170426
SNR of sample 554: 7.999150947789218
SNR of sample 555: 8.195308085379718
SNR of sample 556: 8.108470498328192
SNR of sample 557: 8.331036500800547
SNR of sample 558: 8.177376875123239
SNR of sample 559: 8.108598892731067
SNR of sample 560: 8.22801448863489
SNR of sample 561: 8.308475326250036
SNR of sample 562: 8.193694354114541
SNR of sample 563: 8.2738310994063
SNR of sample 564: 8.413337313044003
SNR of sample 565: 8.229674814643047
SNR of sample 566: 8.211951727571876
SNR of sample 567: 8.283255145033516
SNR of sample 568: 8.343582394207369
SNR of sample 569: 8.303356634874094
SNR of sample 570: 8.222781381278965
SNR of sample 571: 8.210415654211662
SNR of sample 572: 7.975999055441607
SNR of sample 573: 8.167418543109859
SNR of sample 574: 8.264956871746234
SNR of sample 575: 8.10339633081776
SNR of sample 576: 8.06363030628188
SNR of sample 577: 8.235882787565972
SNR of sample 578: 8.355610050528389
SNR of sample 579: 8.223941072659779
SNR of sample 580: 8.144104604600553
SNR of sample 581: 8.239759470181838
SNR of sample 582: 8.197867689927374
SNR of sample 583: 8.191246576950036
SNR of sample 584: 8.408080908316588
SNR of sample 585: 8.399687124228576
SNR of sample 586: 8.381329830933518
SNR of sample 587: 8.247050512019344
SNR of sample 588: 8.07397485694262
SNR of sample 589: 8.402192368242755
SNR of sample 590: 8.215511048216117
SNR of sample 591: 8.273980202583832
SNR of sample 592: 8.301957239426619
SNR of sample 593: 8.09677262924359
SNR of sample 594: 8.213732682192411
SNR of sample 595: 8.272133497603757
SNR of sample 596: 8.145359038625426
SNR of sample 597: 8.128207513734797
SNR of sample 598: 8.050469362267732
SNR of sample 599: 8.15660338554503
SNR of sample 600: 8.313816119234183
SNR of sample 601: 8.26557192235356
SNR of sample 602: 8.071681360149311
SNR of sample 603: 8.151431369074343
SNR of sample 604: 8.281050695971237
SNR of sample 605: 8.139375238188169
SNR of sample 606: 8.214577600198433
SNR of sample 607: 8.401098427221477
SNR of sample 608: 8.239583963316615
SNR of sample 609: 8.238261708054742
SNR of sample 610: 8.212765064696544
SNR of sample 611: 8.323329212592427
SNR of sample 612: 8.139401641875857
SNR of sample 613: 8.279378980137018
SNR of sample 614: 8.362985480622624
SNR of sample 615: 8.202622424588714
SNR of sample 616: 8.133132060348327
SNR of sample 617: 8.213015123150532
SNR of sample 618: 8.22596846169874
SNR of sample 619: 8.311760255630068
SNR of sample 620: 8.240728640835805
SNR of sample 621: 8.121965889053055
SNR of sample 622: 8.243560565770204
SNR of sample 623: 8.116065441433793
SNR of sample 624: 8.138740514244919
SNR of sample 625: 8.257442692861796
SNR of sample 626: 8.334543014069412
SNR of sample 627: 8.285950909774545
SNR of sample 628: 8.28713234536875
SNR of sample 629: 8.252750084524427
SNR of sample 630: 8.204492426940277
SNR of sample 631: 8.11870322160578
SNR of sample 632: 8.20544917232945
SNR of sample 633: 8.242526162476066
SNR of sample 634: 8.325893994333747
SNR of sample 635: 8.288782834708945
SNR of sample 636: 8.263403713646928
SNR of sample 637: 8.216383923067927
SNR of sample 638: 8.25875200513951
SNR of sample 639: 8.230645020735748
SNR of sample 640: 8.021367321241682
SNR of sample 641: 8.129282299139517
SNR of sample 642: 8.102002630283318
SNR of sample 643: 8.218937314983183
SNR of sample 644: 8.289811543090051
SNR of sample 645: 7.99381067252444
SNR of sample 646: 8.253635902360397
SNR of sample 647: 8.226458224219387
SNR of sample 648: 8.418891924126486
SNR of sample 649: 8.170480853162323
SNR of sample 650: 8.223827174399164
SNR of sample 651: 8.303569935253064
SNR of sample 652: 8.301416740408062
SNR of sample 653: 8.02042196567857
SNR of sample 654: 8.16796163072525
SNR of sample 655: 8.388463486083628
SNR of sample 656: 8.117848984651163
SNR of sample 657: 8.208163057248303
SNR of sample 658: 8.086941656194353
SNR of sample 659: 8.284296278679419
SNR of sample 660: 8.132040707923883
SNR of sample 661: 8.264029118641583
SNR of sample 662: 8.100717650815826
SNR of sample 663: 8.401986315934913
SNR of sample 664: 8.198503449309356
SNR of sample 665: 8.28006858233311
SNR of sample 666: 8.194232264536266
SNR of sample 667: 8.263637722800558
SNR of sample 668: 8.228565859760144
SNR of sample 669: 8.193784955003666
SNR of sample 670: 8.280472921158294
SNR of sample 671: 8.249323300037993
SNR of sample 672: 8.140307133047752
SNR of sample 673: 8.24180239080179
SNR of sample 674: 8.171920113001013
SNR of sample 675: 8.444767538060912
SNR of sample 676: 8.32791206442411
SNR of sample 677: 8.192957121736736
SNR of sample 678: 8.293819208705626
SNR of sample 679: 8.059981937906612
SNR of sample 680: 8.238605473714054
SNR of sample 681: 8.209882403264233
SNR of sample 682: 8.345882103633073
SNR of sample 683: 8.253835742035841
SNR of sample 684: 8.265008125963512
SNR of sample 685: 8.267840050897911
SNR of sample 686: 8.219730461052562
SNR of sample 687: 8.344765382959674
SNR of sample 688: 8.353953866275162
SNR of sample 689: 8.105128102098487
SNR of sample 690: 8.226476862116579
SNR of sample 691: 8.038097422568033
SNR of sample 692: 8.078827958283583
SNR of sample 693: 8.127468210479527
SNR of sample 694: 8.111515205922196
SNR of sample 695: 8.370258402282305
SNR of sample 696: 8.21421778523876
SNR of sample 697: 8.27622296287923
SNR of sample 698: 7.950380230312931
SNR of sample 699: 8.274989237629015
SNR of sample 700: 8.264827441904625
SNR of sample 701: 8.144942792254811
SNR of sample 702: 8.152045901962301
SNR of sample 703: 8.305486532347608
SNR of sample 704: 8.358924489912306
SNR of sample 705: 8.208001528805974
SNR of sample 706: 8.203484427333828
SNR of sample 707: 8.123954966858898
SNR of sample 708: 8.285663057806806
SNR of sample 709: 8.072929581541787
SNR of sample 710: 8.12792380352199
SNR of sample 711: 8.347859273893489
SNR of sample 712: 8.174452796141614
SNR of sample 713: 8.173276537741073
SNR of sample 714: 8.282504969671553
SNR of sample 715: 8.127156543420933
SNR of sample 716: 8.102047154148831
SNR of sample 717: 8.144981103487927
SNR of sample 718: 8.16038946727177
SNR of sample 719: 8.327108046248037
SNR of sample 720: 8.386626100052151
SNR of sample 721: 8.242016726619495
SNR of sample 722: 8.314456020371095
SNR of sample 723: 8.075668316990228
SNR of sample 724: 8.273671124122071
SNR of sample 725: 8.322780947783372
SNR of sample 726: 8.45942572648279
SNR of sample 727: 8.140321111470646
SNR of sample 728: 8.29385493134191
SNR of sample 729: 8.017810589194273
SNR of sample 730: 8.155575712602657
SNR of sample 731: 8.312269173767273
SNR of sample 732: 8.003422132562308
SNR of sample 733: 8.347346214001352
SNR of sample 734: 8.066146422402754
SNR of sample 735: 8.103683147346766
SNR of sample 736: 8.25182750861344
SNR of sample 737: 8.152452311664954
SNR of sample 738: 8.142560247730477
SNR of sample 739: 8.209152936676926
SNR of sample 740: 8.274033009959208
SNR of sample 741: 8.080654989927732
SNR of sample 742: 8.330658047943682
SNR of sample 743: 8.249147275453405
SNR of sample 744: 8.13538569275042
SNR of sample 745: 8.165169052462698
SNR of sample 746: 8.19768959446532
SNR of sample 747: 8.242822815673033
SNR of sample 748: 8.107717734369395
SNR of sample 749: 8.276272663938407
SNR of sample 750: 8.181482907418436
SNR of sample 751: 8.334698329879343
SNR of sample 752: 8.262939837094603
SNR of sample 753: 8.27549815576622
SNR of sample 754: 8.326489371605147
SNR of sample 755: 8.14682677302927
SNR of sample 756: 8.350635802855681
SNR of sample 757: 8.366849220254329
SNR of sample 758: 8.272877978052692
SNR of sample 759: 8.01334525965877
SNR of sample 760: 8.324736373830397
SNR of sample 761: 8.339455135418149
SNR of sample 762: 8.126084346613046
SNR of sample 763: 8.09844123876161
SNR of sample 764: 8.201183164750024
SNR of sample 765: 8.185091929121855
SNR of sample 766: 8.297827392040567
SNR of sample 767: 8.29606973479152
SNR of sample 768: 8.071792152093728
SNR of sample 769: 8.137111769118114
SNR of sample 770: 8.336790433839106
SNR of sample 771: 8.048617480093993
SNR of sample 772: 8.096305646375065
SNR of sample 773: 8.116186070046174
SNR of sample 774: 8.393162307053394
SNR of sample 775: 8.077993394664889
SNR of sample 776: 8.408073660245458
SNR of sample 777: 8.185646406563306
SNR of sample 778: 8.151788077717816
SNR of sample 779: 8.170702437051157
SNR of sample 780: 8.207295359590157
SNR of sample 781: 8.25702385789435
SNR of sample 782: 8.21557576313692
SNR of sample 783: 8.139528483120634
SNR of sample 784: 8.16888679523307
SNR of sample 785: 8.182594450898172
SNR of sample 786: 8.18606420609202
SNR of sample 787: 8.151669002263537
SNR of sample 788: 8.345194572314448
SNR of sample 789: 8.059017426726943
SNR of sample 790: 8.182917507782827
SNR of sample 791: 8.111876574039968
SNR of sample 792: 8.08319958061376
SNR of sample 793: 8.251344994163922
SNR of sample 794: 8.1020399060777
SNR of sample 795: 8.251601265250308
SNR of sample 796: 8.072874185569578
SNR of sample 797: 8.274488603001672
SNR of sample 798: 8.298851440947375
SNR of sample 799: 8.318347199129223
SNR of sample 800: 8.172717400825322
SNR of sample 801: 8.282316002102803
SNR of sample 802: 7.923730108206318
SNR of sample 803: 8.307792972125077
SNR of sample 804: 8.24419425427472
SNR of sample 805: 8.080727470639033
SNR of sample 806: 8.223393843289458
SNR of sample 807: 8.299147058705609
SNR of sample 808: 8.34625589701564
SNR of sample 809: 8.12100241331212
SNR of sample 810: 8.14826137339366
SNR of sample 811: 8.185589457432998
SNR of sample 812: 8.30272553496641
SNR of sample 813: 8.099635617339976
SNR of sample 814: 8.094544365090453
SNR of sample 815: 7.87662385849312
SNR of sample 816: 8.14509551946791
SNR of sample 817: 8.323576682449582
SNR of sample 818: 8.244969280166274
SNR of sample 819: 8.200148761455887
SNR of sample 820: 8.351473472790573
SNR of sample 821: 8.218744205659503
SNR of sample 822: 8.196532491681339
SNR of sample 823: 8.273638507801985
SNR of sample 824: 8.1782057438289
SNR of sample 825: 8.338702371459352
SNR of sample 826: 8.115019130594229
SNR of sample 827: 8.142397166130051
SNR of sample 828: 8.454962467824753
SNR of sample 829: 8.217594350946651
SNR of sample 830: 8.025025526284912
SNR of sample 831: 8.137924588523417
SNR of sample 832: 8.201747478859438
SNR of sample 833: 8.302413867907815
SNR of sample 834: 8.223504117514508
SNR of sample 835: 8.073351522825432
SNR of sample 836: 8.327805931953991
SNR of sample 837: 8.19381498272692
SNR of sample 838: 8.318265399469325
SNR of sample 839: 8.209742619035296
SNR of sample 840: 8.026971633383342
SNR of sample 841: 8.20178371921509
SNR of sample 842: 8.348486749765609
SNR of sample 843: 8.315950676181993
SNR of sample 844: 8.173882787119169
SNR of sample 845: 8.019533041526403
SNR of sample 846: 8.19692285208363
SNR of sample 847: 8.289694538513237
SNR of sample 848: 8.309277273548645
SNR of sample 849: 8.33123219872106
SNR of sample 850: 8.31782482028849
SNR of sample 851: 8.082244906102053
SNR of sample 852: 8.192691013982389
SNR of sample 853: 8.187192316591482
SNR of sample 854: 8.19530342590542
SNR of sample 855: 8.09941558660924
SNR of sample 856: 8.185542344970653
SNR of sample 857: 8.250919428844712
SNR of sample 858: 8.130649078266904
SNR of sample 859: 8.274863949542336
SNR of sample 860: 8.259118550450946
SNR of sample 861: 8.241579253754857
SNR of sample 862: 8.094138990826535
SNR of sample 863: 8.246989421134105
SNR of sample 864: 8.182469162811495
SNR of sample 865: 8.145619451466743
SNR of sample 866: 8.329812612218294
SNR of sample 867: 8.253771544834404
SNR of sample 868: 8.105109981920661
SNR of sample 869: 8.12775813332473
SNR of sample 870: 8.144333436560517
SNR of sample 871: 8.255357319253795
SNR of sample 872: 8.085018846467413
SNR of sample 873: 8.102341218748965
SNR of sample 874: 8.119016441822474
SNR of sample 875: 8.245682697453221
SNR of sample 876: 8.14204563468024
SNR of sample 877: 8.25313889176862
SNR of sample 878: 8.272991876313307
SNR of sample 879: 8.216534061684191
SNR of sample 880: 8.199932872480083
SNR of sample 881: 8.265173278441404
SNR of sample 882: 8.172374152885377
SNR of sample 883: 8.247957038629972
SNR of sample 884: 8.294359190004817
SNR of sample 885: 8.209555722344014
SNR of sample 886: 8.150972669715681
SNR of sample 887: 8.232381969210136
SNR of sample 888: 8.360439336778496
SNR of sample 889: 8.431816270390172
SNR of sample 890: 8.115738760513574
SNR of sample 891: 8.328318991846128
SNR of sample 892: 8.151657094718109
SNR of sample 893: 8.11710295104413
SNR of sample 894: 8.324211406392832
SNR of sample 895: 8.227305213102875
SNR of sample 896: 8.167363147137651
SNR of sample 897: 8.228729459079938
SNR of sample 898: 8.139277906947278
SNR of sample 899: 8.209674280078927
SNR of sample 900: 8.16533731125679
SNR of sample 901: 8.327826123009283
SNR of sample 902: 8.244877126119048
SNR of sample 903: 8.169126499299729
SNR of sample 904: 8.437536551669913
SNR of sample 905: 8.060055971776011
SNR of sample 906: 8.428390521342472
SNR of sample 907: 8.38151103271177
SNR of sample 908: 8.241905934675078
SNR of sample 909: 8.127156543420933
SNR of sample 910: 8.17888550935703
SNR of sample 911: 7.981034911718921
SNR of sample 912: 8.22407464425632
SNR of sample 913: 8.172507724481916
SNR of sample 914: 8.080264111806073
SNR of sample 915: 8.023712072252266
SNR of sample 916: 8.132431586045541
SNR of sample 917: 8.078452611742916
SNR of sample 918: 8.225146841064207
SNR of sample 919: 8.111691230506784
SNR of sample 920: 8.261385125837199
SNR of sample 921: 8.307178956956484
SNR of sample 922: 8.235441172946402
SNR of sample 923: 8.332054854794324
SNR of sample 924: 8.195479968209375
SNR of sample 925: 8.244664343459444
SNR of sample 926: 8.356162974811742
SNR of sample 927: 8.204179206723584
SNR of sample 928: 8.096512734121639
SNR of sample 929: 8.188005135996786
SNR of sample 930: 8.391021537473184
SNR of sample 931: 8.388818123849637
SNR of sample 932: 8.249806332206877
SNR of sample 933: 8.176559396243638
SNR of sample 934: 8.195732615260196
SNR of sample 935: 7.803045582135361
SNR of sample 936: 8.401326741462075
SNR of sample 937: 8.232468946063698
SNR of sample 938: 8.233475392512048
SNR of sample 939: 8.241904899236344
SNR of sample 940: 8.18772246122271
SNR of sample 941: 8.109059662967194
SNR of sample 942: 8.269746811324492
SNR of sample 943: 8.142693819327018
SNR of sample 944: 8.161425423724006
SNR of sample 945: 8.152789864691869
SNR of sample 946: 8.223643901743445
SNR of sample 947: 8.206300820687236
SNR of sample 948: 8.294246327182934
SNR of sample 949: 8.177448320395806
SNR of sample 950: 8.105729174282917
SNR of sample 951: 8.064396530944203
SNR of sample 952: 8.21490324567992
SNR of sample 953: 8.366473355994296
SNR of sample 954: 8.43104124449862
SNR of sample 955: 8.159617547696415
SNR of sample 956: 8.162406501923401
SNR of sample 957: 8.3786169814534
SNR of sample 958: 8.120051362835978
SNR of sample 959: 8.126952561990558
SNR of sample 960: 8.341898770827722
SNR of sample 961: 8.354624312854696
SNR of sample 962: 8.197447301801828
SNR of sample 963: 8.261860909934953
SNR of sample 964: 8.240401442196218
SNR of sample 965: 8.139067712884506
SNR of sample 966: 8.34341517085201
SNR of sample 967: 8.176011131434583
SNR of sample 968: 8.33028373684175
SNR of sample 969: 8.1351314925415
SNR of sample 970: 8.17655473676934
SNR of sample 971: 7.947213340948448
SNR of sample 972: 8.229985446262909
SNR of sample 973: 8.144450958856698
SNR of sample 974: 8.158770558812927
SNR of sample 975: 7.976648793246483
SNR of sample 976: 8.053872849382676
SNR of sample 977: 8.32616217296556
SNR of sample 978: 8.121486480919737
SNR of sample 979: 8.105317587386601
SNR of sample 980: 8.135422450825436
SNR of sample 981: 8.196223413219576
SNR of sample 982: 8.270386712461406
SNR of sample 983: 8.186455084213678
SNR of sample 984: 8.208602600990407
SNR of sample 985: 8.01809688800391
SNR of sample 986: 8.244608947487235
SNR of sample 987: 8.476558613476227
SNR of sample 988: 8.335892190738342
SNR of sample 989: 8.191599143838578
SNR of sample 990: 8.161436295830702
SNR of sample 991: 8.200635417660337
SNR of sample 992: 8.136796478023955
SNR of sample 993: 8.29811006681464
SNR of sample 994: 8.096581073078008
SNR of sample 995: 8.205601381823183
SNR of sample 996: 8.29482927918954
SNR of sample 997: 8.21747527549237
SNR of sample 998: 8.26216325804495
SNR of sample 999: 8.313876174680688
SNR of sample 1000: 8.228907036822624


==> figs/corrected/61/snr-values-amortized.txt <==
SNR of conditional mean: 5.474575810186387
SNR of RTM image: -8.028738609580985
SNR of sample 1: 4.41395779592959
SNR of sample 2: 4.491637962827614
SNR of sample 3: 4.517859931018186
SNR of sample 4: 4.555247552784664
SNR of sample 5: 4.380858443675294
SNR of sample 6: 4.426110222617922
SNR of sample 7: 4.428337451332325
SNR of sample 8: 4.571221266116653
SNR of sample 9: 4.418642638476461
SNR of sample 10: 4.388682736460228
SNR of sample 11: 4.3652533465322065
SNR of sample 12: 4.422906575178421
SNR of sample 13: 4.305502319013198
SNR of sample 14: 4.459969586902145
SNR of sample 15: 4.408007647251151
SNR of sample 16: 4.550594808838511
SNR of sample 17: 4.386462238097588
SNR of sample 18: 4.492032982704203
SNR of sample 19: 4.338371545009113
SNR of sample 20: 4.3446724485583115
SNR of sample 21: 4.382849592358603
SNR of sample 22: 4.326327062808684
SNR of sample 23: 4.474757722884997
SNR of sample 24: 4.470917798344147
SNR of sample 25: 4.569796502420223
SNR of sample 26: 4.360114464100972
SNR of sample 27: 4.470796652012401
SNR of sample 28: 4.653747804003875
SNR of sample 29: 4.409606364654703
SNR of sample 30: 4.32790843661346
SNR of sample 31: 4.431600636498966
SNR of sample 32: 4.31449225695166
SNR of sample 33: 4.40635664019159
SNR of sample 34: 4.589759761189962
SNR of sample 35: 4.276287674024948
SNR of sample 36: 4.42776174739685
SNR of sample 37: 4.596753632111133
SNR of sample 38: 4.546762132368793
SNR of sample 39: 4.442074617001315
SNR of sample 40: 4.311179111866159
SNR of sample 41: 4.350663497066699
SNR of sample 42: 4.468177509737607
SNR of sample 43: 4.464583501895814
SNR of sample 44: 4.4317497396764995
SNR of sample 45: 4.39811351243921
SNR of sample 46: 4.290844648310687
SNR of sample 47: 4.460824341576129
SNR of sample 48: 4.54571685696796
SNR of sample 49: 4.43528006803622
SNR of sample 50: 4.382667872860985
SNR of sample 51: 4.519256737868828
SNR of sample 52: 4.463100753630344
SNR of sample 53: 4.408628392771507
SNR of sample 54: 4.341625152367475
SNR of sample 55: 4.361572361836854
SNR of sample 56: 4.443599818254833
SNR of sample 57: 4.428960785449513
SNR of sample 58: 4.457740805029641
SNR of sample 59: 4.381783608183113
SNR of sample 60: 4.3719474579402124
SNR of sample 61: 4.471195295924557
SNR of sample 62: 4.361760811686236
SNR of sample 63: 4.459289303654648
SNR of sample 64: 4.47026391878434
SNR of sample 65: 4.462226843339802
SNR of sample 66: 4.488214284657379
SNR of sample 67: 4.646407578826558
SNR of sample 68: 4.30039941807793
SNR of sample 69: 4.248780208647517
SNR of sample 70: 4.3386216034631016
SNR of sample 71: 4.607839039185242
SNR of sample 72: 4.364913722627826
SNR of sample 73: 4.448967014926665
SNR of sample 74: 4.490210610534352
SNR of sample 75: 4.44862790874165
SNR of sample 76: 4.349039929133559
SNR of sample 77: 4.325837041428353
SNR of sample 78: 4.415574115791601
SNR of sample 79: 4.44030349904874
SNR of sample 80: 4.433032130547159
SNR of sample 81: 4.440427751696684
SNR of sample 82: 4.39856807004294
SNR of sample 83: 4.460041032174712
SNR of sample 84: 4.4158039831902975
SNR of sample 85: 4.3376532093881845
SNR of sample 86: 4.375508331742553
SNR of sample 87: 4.378201507886749
SNR of sample 88: 4.426941679920416
SNR of sample 89: 4.530026336129411
SNR of sample 90: 4.398592920572529
SNR of sample 91: 4.398386868264688
SNR of sample 92: 4.3481044102384105
SNR of sample 93: 4.413957278210224
SNR of sample 94: 4.500701675775793
SNR of sample 95: 4.504791658770631
SNR of sample 96: 4.355219427491328
SNR of sample 97: 4.357338452858147
SNR of sample 98: 4.370979322724979
SNR of sample 99: 4.468159907279148
SNR of sample 100: 4.396071109538624
SNR of sample 101: 4.521805988029154
SNR of sample 102: 4.439316725936314
SNR of sample 103: 4.405852381528682
SNR of sample 104: 4.4806995880535725
SNR of sample 105: 4.389304517419316
SNR of sample 106: 4.596933798450653
SNR of sample 107: 4.386543002318752
SNR of sample 108: 4.5898907441896695
SNR of sample 109: 4.428865007366722
SNR of sample 110: 4.414912470441297
SNR of sample 111: 4.489477002192114
SNR of sample 112: 4.508016532704155
SNR of sample 113: 4.436374009057498
SNR of sample 114: 4.440264670096258
SNR of sample 115: 4.396558801181805
SNR of sample 116: 4.46038272695656
SNR of sample 117: 4.550018587183669
SNR of sample 118: 4.487410266481304
SNR of sample 119: 4.403967883034858
SNR of sample 120: 4.459397507002233
SNR of sample 121: 4.583861384448166
SNR of sample 122: 4.562196382120956
SNR of sample 123: 4.45497877220971
SNR of sample 124: 4.462689166734028
SNR of sample 125: 4.4784366367028845
SNR of sample 126: 4.525991231387415
SNR of sample 127: 4.608952653542444
SNR of sample 128: 4.328423049663696
SNR of sample 129: 4.583279467880293
SNR of sample 130: 4.4916892170448905
SNR of sample 131: 4.500865275095586
SNR of sample 132: 4.476252896415262
SNR of sample 133: 4.467052505554343
SNR of sample 134: 4.5035465436943545
SNR of sample 135: 4.324061264001481
SNR of sample 136: 4.388589029254903
SNR of sample 137: 4.503842161452589
SNR of sample 138: 4.292747784701702
SNR of sample 139: 4.362299757546695
SNR of sample 140: 4.5865499011180635
SNR of sample 141: 4.378209273677245
SNR of sample 142: 4.398471774240783
SNR of sample 143: 4.457371671121373
SNR of sample 144: 4.517556547469455
SNR of sample 145: 4.397950430838783
SNR of sample 146: 4.43030892667971
SNR of sample 147: 4.218448584126183
SNR of sample 148: 4.321424519268226
SNR of sample 149: 4.382805586212457
SNR of sample 150: 4.280871561295364
SNR of sample 151: 4.325507513051617
SNR of sample 152: 4.4107380991897305
SNR of sample 153: 4.401891828375454
SNR of sample 154: 4.499081731878218
SNR of sample 155: 4.620007515173933
SNR of sample 156: 4.478142054383383
SNR of sample 157: 4.49720499917489
SNR of sample 158: 4.447451132621743
SNR of sample 159: 4.458221766321059
SNR of sample 160: 4.571264236824067
SNR of sample 161: 4.3808460184105
SNR of sample 162: 4.512397991702295
SNR of sample 163: 4.532052172010271
SNR of sample 164: 4.4577351101166105
SNR of sample 165: 4.419985084793628
SNR of sample 166: 4.502491949344926
SNR of sample 167: 4.54120027321518
SNR of sample 168: 4.313916294156501
SNR of sample 169: 4.387718225280559
SNR of sample 170: 4.470159857191686
SNR of sample 171: 4.39077225182316
SNR of sample 172: 4.425242524959776
SNR of sample 173: 4.461660976072288
SNR of sample 174: 4.365642671495766
SNR of sample 175: 4.469890643121141
SNR of sample 176: 4.295360455484417
SNR of sample 177: 4.446885783073596
SNR of sample 178: 4.419409898577518
SNR of sample 179: 4.460131115344472
SNR of sample 180: 4.384570491532634
SNR of sample 181: 4.424433329590038
SNR of sample 182: 4.437089497221911
SNR of sample 183: 4.450100302619791
SNR of sample 184: 4.498988024672893
SNR of sample 185: 4.375226174687846
SNR of sample 186: 4.435050718356889
SNR of sample 187: 4.474518536537704
SNR of sample 188: 4.4664623054766075
SNR of sample 189: 4.454739585862416
SNR of sample 190: 4.455225206628133
SNR of sample 191: 4.4068593456963985
SNR of sample 192: 4.396120292878435
SNR of sample 193: 4.4010401800176675
SNR of sample 194: 4.278496264842159
SNR of sample 195: 4.467497744209477
SNR of sample 196: 4.587231219804292
SNR of sample 197: 4.500802631052248
SNR of sample 198: 4.396114080246037
SNR of sample 199: 4.312557021959925
SNR of sample 200: 4.391886383899728
SNR of sample 201: 4.3790604043156645
SNR of sample 202: 4.470524331625657
SNR of sample 203: 4.391214901881462
SNR of sample 204: 4.38402636847851
SNR of sample 205: 4.3545800440737805
SNR of sample 206: 4.398973444306859
SNR of sample 207: 4.462927835361954
SNR of sample 208: 4.357242674775357
SNR of sample 209: 4.536865408960018
SNR of sample 210: 4.433204013376815
SNR of sample 211: 4.3984505477467595
SNR of sample 212: 4.504813402984021
SNR of sample 213: 4.283933871347828
SNR of sample 214: 4.326533115116525
SNR of sample 215: 4.3459574280258035
SNR of sample 216: 4.449416395336731
SNR of sample 217: 4.473248570931839
SNR of sample 218: 4.418090749631841
SNR of sample 219: 4.5308256948311865
SNR of sample 220: 4.563220431027765
SNR of sample 221: 4.391925730571577
SNR of sample 222: 4.494952919930898
SNR of sample 223: 4.55816283053706
SNR of sample 224: 4.395961870752306
SNR of sample 225: 4.301577488496253
SNR of sample 226: 4.388302212725898
SNR of sample 227: 4.384824691741554
SNR of sample 228: 4.481207988471412
SNR of sample 229: 4.418880271665655
SNR of sample 230: 4.357660992023436
SNR of sample 231: 4.49719775110376
SNR of sample 232: 4.586118640885823
SNR of sample 233: 4.4706703284869915
SNR of sample 234: 4.3397044135180005
SNR of sample 235: 4.529875679793778
SNR of sample 236: 4.65216565362005
SNR of sample 237: 4.342538409329866
SNR of sample 238: 4.511485770178637
SNR of sample 239: 4.5298399571574945
SNR of sample 240: 4.379344114528472
SNR of sample 241: 4.5098047353958215
SNR of sample 242: 4.398921154650849
SNR of sample 243: 4.391179179245178
SNR of sample 244: 4.4837096084500265
SNR of sample 245: 4.448022694802288
SNR of sample 246: 4.407326328564923
SNR of sample 247: 4.353919951881576
SNR of sample 248: 4.411100502746235
SNR of sample 249: 4.432118873584767
SNR of sample 250: 4.461890843470985
SNR of sample 251: 4.437202360043794
SNR of sample 252: 4.43847802056269
SNR of sample 253: 4.309219802923885
SNR of sample 254: 4.349675170796174
SNR of sample 255: 4.285229464062332
SNR of sample 256: 4.459395953844134
SNR of sample 257: 4.386229782102058
SNR of sample 258: 4.319913296437602
SNR of sample 259: 4.409887486270677
SNR of sample 260: 4.329657810352644
SNR of sample 261: 4.5249997988006925
SNR of sample 262: 4.619359848246522
SNR of sample 263: 4.384347872205066
SNR of sample 264: 4.311939382755769
SNR of sample 265: 4.489035905291911
SNR of sample 266: 4.567925982349293
SNR of sample 267: 4.457310062516767
SNR of sample 268: 4.453186427763112
SNR of sample 269: 4.3574865205969475
SNR of sample 270: 4.460391528185789
SNR of sample 271: 4.400431859762106
SNR of sample 272: 4.339499396648892
SNR of sample 273: 4.471046192747024
SNR of sample 274: 4.391500682971734
SNR of sample 275: 4.414575952853114
SNR of sample 276: 4.511427785609596
SNR of sample 277: 4.50638053950622
SNR of sample 278: 4.469261614090922
SNR of sample 279: 4.454588929526784
SNR of sample 280: 4.387185492052498
SNR of sample 281: 4.5661776440488415
SNR of sample 282: 4.418768444282505
SNR of sample 283: 4.4183335600147
SNR of sample 284: 4.462093789462627
SNR of sample 285: 4.308442706154866
SNR of sample 286: 4.37262463487151
SNR of sample 287: 4.496165936406455
SNR of sample 288: 4.4471751881994335
SNR of sample 289: 4.402104093315692
SNR of sample 290: 4.398888538330763
SNR of sample 291: 4.5015051762325005
SNR of sample 292: 4.450616986547494
SNR of sample 293: 4.451075685906155
SNR of sample 294: 4.425200071971728
SNR of sample 295: 4.423477101920232
SNR of sample 296: 4.504791658770631
SNR of sample 297: 4.471017718181869
SNR of sample 298: 4.417934916102545
SNR of sample 299: 4.476721950161251
SNR of sample 300: 4.535963541823689
SNR of sample 301: 4.4790775732785315
SNR of sample 302: 4.402187963853054
SNR of sample 303: 4.374463574061087
SNR of sample 304: 4.529698619770458
SNR of sample 305: 4.488599467866006
SNR of sample 306: 4.388486003100983
SNR of sample 307: 4.448093622355489
SNR of sample 308: 4.515604227738628
SNR of sample 309: 4.499097263459211
SNR of sample 310: 4.379362752425663
SNR of sample 311: 4.448341092212646
SNR of sample 312: 4.310022526801543
SNR of sample 313: 4.359101805020225
SNR of sample 314: 4.3303321398274255
SNR of sample 315: 4.510831372899463
SNR of sample 316: 4.47647396258473
SNR of sample 317: 4.4005048581927735
SNR of sample 318: 4.473337618662866
SNR of sample 319: 4.421152024245573
SNR of sample 320: 4.511277129273963
SNR of sample 321: 4.408143289725158
SNR of sample 322: 4.513558200802477
SNR of sample 323: 4.629078476193242
SNR of sample 324: 4.393429705331071
SNR of sample 325: 4.520009501827625
SNR of sample 326: 4.3475825491170434
SNR of sample 327: 4.352714183477149
SNR of sample 328: 4.485676424323113
SNR of sample 329: 4.542375496176987
SNR of sample 330: 4.5994789068560475
SNR of sample 331: 4.487556781062006
SNR of sample 332: 4.4597857965270595
SNR of sample 333: 4.405609053426457
SNR of sample 334: 4.437166119688143
SNR of sample 335: 4.412427935201774
SNR of sample 336: 4.512957646337411
SNR of sample 337: 4.271963681876481
SNR of sample 338: 4.487310346643582
SNR of sample 339: 4.362501668099604
SNR of sample 340: 4.50481495614212
SNR of sample 341: 4.370795532349895
SNR of sample 342: 4.338390441765988
SNR of sample 343: 4.421788301346921
SNR of sample 344: 4.510116402454416
SNR of sample 345: 4.3983454507153725
SNR of sample 346: 4.333723201677576
SNR of sample 347: 4.50384785636562
SNR of sample 348: 4.509673234676748
SNR of sample 349: 4.476802714382416
SNR of sample 350: 4.297226574940733
SNR of sample 351: 4.50169983871428
SNR of sample 352: 4.35578840107504
SNR of sample 353: 4.370333726675034
SNR of sample 354: 4.289295373106629
SNR of sample 355: 4.349262548461126
SNR of sample 356: 4.470257706151943
SNR of sample 357: 4.402030577165658
SNR of sample 358: 4.489804200831701
SNR of sample 359: 4.4152759094365335
SNR of sample 360: 4.538219762822613
SNR of sample 361: 4.305477727343292
SNR of sample 362: 4.494467299165182
SNR of sample 363: 4.365559836397137
SNR of sample 364: 4.356140967963582
SNR of sample 365: 4.266978562097077
SNR of sample 366: 4.327541114722974
SNR of sample 367: 4.50643282916223
SNR of sample 368: 4.3084468479097975
SNR of sample 369: 4.399496858586325
SNR of sample 370: 4.441643356769074
SNR of sample 371: 4.366579225829647
SNR of sample 372: 4.338068679179749
SNR of sample 373: 4.4072963008416695
SNR of sample 374: 4.465464660257487
SNR of sample 375: 4.340149652173134
SNR of sample 376: 4.504707270513902
SNR of sample 377: 4.4322974867661875
SNR of sample 378: 4.3413248751349425
SNR of sample 379: 4.488422407842685
SNR of sample 380: 4.453867228729973
SNR of sample 381: 4.481219378297474
SNR of sample 382: 4.3857353601071125
SNR of sample 383: 4.4068583102576655
SNR of sample 384: 4.241377339426862
SNR of sample 385: 4.472438857842734
SNR of sample 386: 4.38693388044041
SNR of sample 387: 4.306056537594967
SNR of sample 388: 4.3885445053893894
SNR of sample 389: 4.5030070801145285
SNR of sample 390: 4.392889206312513
SNR of sample 391: 4.487254950671374
SNR of sample 392: 4.5502204977365786
SNR of sample 393: 4.408239585527315
SNR of sample 394: 4.378911818857498
SNR of sample 395: 4.2926129188067454
SNR of sample 396: 4.450366928093506
SNR of sample 397: 4.331176798973765
SNR of sample 398: 4.565271117438214
SNR of sample 399: 4.341773737825641
SNR of sample 400: 4.282587024416046
SNR of sample 401: 4.235485693036829
SNR of sample 402: 4.3231089192269225
SNR of sample 403: 4.516389090298143
SNR of sample 404: 4.354408161244124
SNR of sample 405: 4.491458314207461
SNR of sample 406: 4.435547728948667
SNR of sample 407: 4.3859403769762215
SNR of sample 408: 4.362492866870375
SNR of sample 409: 4.486044522792649
SNR of sample 410: 4.401269529696998
SNR of sample 411: 4.5025846211115175
SNR of sample 412: 4.4538511794296145
SNR of sample 413: 4.5186390986646705
SNR of sample 414: 4.323386675667015
SNR of sample 415: 4.426577205486446
SNR of sample 416: 4.536148885356872
SNR of sample 417: 4.484442699072899
SNR of sample 418: 4.523293395768922
SNR of sample 419: 4.363342444350695
SNR of sample 420: 4.34814220375216
SNR of sample 421: 4.462221666146137
SNR of sample 422: 4.3936052121962925
SNR of sample 423: 4.478003823312545
SNR of sample 424: 4.521871220669325
SNR of sample 425: 4.404658520669683
SNR of sample 426: 4.409384263046502
SNR of sample 427: 4.219697323238025
SNR of sample 428: 4.546429238816175
SNR of sample 429: 4.537846487159413
SNR of sample 430: 4.529997861564257
SNR of sample 431: 4.477898208561792
SNR of sample 432: 4.421129762312816
SNR of sample 433: 4.4667770788514
SNR of sample 434: 4.27897334323833
SNR of sample 435: 4.4011447593296875
SNR of sample 436: 4.510677610247631
SNR of sample 437: 4.431720747391979
SNR of sample 438: 4.471306605588341
SNR of sample 439: 4.482170946492981
SNR of sample 440: 4.5114226084159315
SNR of sample 441: 4.330482019584009
SNR of sample 442: 4.307351871449787
SNR of sample 443: 4.459511922982216
SNR of sample 444: 4.375883160563853
SNR of sample 445: 4.454585305491219
SNR of sample 446: 4.344819998577746
SNR of sample 447: 4.390911518332731
SNR of sample 448: 4.400329351327552
SNR of sample 449: 4.519121613114188
SNR of sample 450: 4.463466263503047
SNR of sample 451: 4.394500348980859
SNR of sample 452: 4.452507179954349
SNR of sample 453: 4.456743677529887
SNR of sample 454: 4.450659439535542
SNR of sample 455: 4.403072228530926
SNR of sample 456: 4.447531379123541
SNR of sample 457: 4.375571493505259
SNR of sample 458: 4.451361984715794
SNR of sample 459: 4.470492750744304
SNR of sample 460: 4.3713888387438296
SNR of sample 461: 4.507794948815321
SNR of sample 462: 4.518512257419894
SNR of sample 463: 4.30162951929258
SNR of sample 464: 4.365298905836453
SNR of sample 465: 4.356100585853
SNR of sample 466: 4.51473549464175
SNR of sample 467: 4.3566338368004285
SNR of sample 468: 4.441481828326746
SNR of sample 469: 4.508986738796854
SNR of sample 470: 4.385390559009067
SNR of sample 471: 4.523642856341266
SNR of sample 472: 4.470818913945158
SNR of sample 473: 4.380602172588909
SNR of sample 474: 4.302371152284998
SNR of sample 475: 4.385536555870401
SNR of sample 476: 4.405512757624301
SNR of sample 477: 4.477056396871968
SNR of sample 478: 4.388952985969507
SNR of sample 479: 4.346667738996553
SNR of sample 480: 4.638988142586177
SNR of sample 481: 4.395567886314448
SNR of sample 482: 4.40649901301736
SNR of sample 483: 4.420376998354019
SNR of sample 484: 4.533237749359408
SNR of sample 485: 4.419104961870688
SNR of sample 486: 4.365003288078219
SNR of sample 487: 4.384129912351797
SNR of sample 488: 4.478993185021802
SNR of sample 489: 4.313699369741965
SNR of sample 490: 4.510417197406315
SNR of sample 491: 4.503592620717967
SNR of sample 492: 4.298681107500732
SNR of sample 493: 4.371259408902221
SNR of sample 494: 4.319253721964764
SNR of sample 495: 4.469517885177307
SNR of sample 496: 4.445004908615338
SNR of sample 497: 4.5916856772331
SNR of sample 498: 4.290130195585006
SNR of sample 499: 4.488185292372858
SNR of sample 500: 4.398476433715081
SNR of sample 501: 4.4158086426645955
SNR of sample 502: 4.4676499537032095
SNR of sample 503: 4.500682520159235
SNR of sample 504: 4.447775742664498
SNR of sample 505: 4.3603992097525115
SNR of sample 506: 4.34694989605126
SNR of sample 507: 4.492475115043139
SNR of sample 508: 4.405941946979075
SNR of sample 509: 4.404927217020862
SNR of sample 510: 4.404524949073142
SNR of sample 511: 4.486906007818397
SNR of sample 512: 4.526922090808266
SNR of sample 513: 4.396452668711686
SNR of sample 514: 4.45089344868917
SNR of sample 515: 4.3072636002978095
SNR of sample 516: 4.38834984290761
SNR of sample 517: 4.498146730702436
SNR of sample 518: 4.3707499730456485
SNR of sample 519: 4.297931449858134
SNR of sample 520: 4.417287249175135
SNR of sample 521: 4.447362602610083
SNR of sample 522: 4.51106124029816
SNR of sample 523: 4.35261529907816
SNR of sample 524: 4.429627607993481
SNR of sample 525: 4.624449547337946
SNR of sample 526: 4.451075685906155
SNR of sample 527: 4.431050300812445
SNR of sample 528: 4.351735693874586
SNR of sample 529: 4.333754005979879
SNR of sample 530: 4.439309995584551
SNR of sample 531: 4.645714352594902
SNR of sample 532: 4.2849470481479415
SNR of sample 533: 4.437987740322676
SNR of sample 534: 4.434054108576502
SNR of sample 535: 4.404098866034566
SNR of sample 536: 4.474693007964192
SNR of sample 537: 4.482646212871368
SNR of sample 538: 4.587487490890678
SNR of sample 539: 4.3051047105397755
SNR of sample 540: 4.3358202239713215
SNR of sample 541: 4.51518280417435
SNR of sample 542: 4.57373841767626
SNR of sample 543: 4.574891896424678
SNR of sample 544: 4.389600135177551
SNR of sample 545: 4.550242241949969
SNR of sample 546: 4.445715737305453
SNR of sample 547: 4.316976015612132
SNR of sample 548: 4.366053740672715
SNR of sample 549: 4.373520807094809
SNR of sample 550: 4.478584186722319
SNR of sample 551: 4.551252312433884
SNR of sample 552: 4.361354401983584
SNR of sample 553: 4.457599985361971
SNR of sample 554: 4.3905900146061745
SNR of sample 555: 4.491242942951024
SNR of sample 556: 4.535016633102479
SNR of sample 557: 4.546427167938709
SNR of sample 558: 4.521945254538725
SNR of sample 559: 4.4109586476398315
SNR of sample 560: 4.4859741129588135
SNR of sample 561: 4.381560988855546
SNR of sample 562: 4.336100051288879
SNR of sample 563: 4.453578859042869
SNR of sample 564: 4.397826695910205
SNR of sample 565: 4.445278264440815
SNR of sample 566: 4.43692123842782
SNR of sample 567: 4.392040664270926
SNR of sample 568: 4.477327164100615
SNR of sample 569: 4.445501401487749
SNR of sample 570: 4.3289275671862875
SNR of sample 571: 4.482800493242566
SNR of sample 572: 4.344321434827869
SNR of sample 573: 4.439038710636539
SNR of sample 574: 4.471548380532465
SNR of sample 575: 4.393052287912941
SNR of sample 576: 4.393931893116513
SNR of sample 577: 4.3864819114335125
SNR of sample 578: 4.448276895011207
SNR of sample 579: 4.396168440779514
SNR of sample 580: 4.33074036154786
SNR of sample 581: 4.560769547547061
SNR of sample 582: 4.250499554663448
SNR of sample 583: 4.469795382757717
SNR of sample 584: 4.39255268872433
SNR of sample 585: 4.422048714188238
SNR of sample 586: 4.301742382114463
SNR of sample 587: 4.517069891265006
SNR of sample 588: 4.386998077641848
SNR of sample 589: 4.2771812576514145
SNR of sample 590: 4.384623816627377
SNR of sample 591: 4.358360948606856
SNR of sample 592: 4.387704246857665
SNR of sample 593: 4.408523295740121
SNR of sample 594: 4.410010703479889
SNR of sample 595: 4.513105714076212
SNR of sample 596: 4.356935667191061
SNR of sample 597: 4.456793896308431
SNR of sample 598: 4.37021672209822
SNR of sample 599: 4.4664022500301
SNR of sample 600: 4.449271433914129
SNR of sample 601: 4.390565164076586
SNR of sample 602: 4.358397706681873
SNR of sample 603: 4.435625904572999
SNR of sample 604: 4.360589212759993
SNR of sample 605: 4.390919801842594
SNR of sample 606: 4.4998795374218945
SNR of sample 607: 4.467030761340953
SNR of sample 608: 4.391462371738618
SNR of sample 609: 4.422099450686149
SNR of sample 610: 4.278325158591553
SNR of sample 611: 4.365368280231555
SNR of sample 612: 4.574702411136562
SNR of sample 613: 4.3831452101168376
SNR of sample 614: 4.481096161088262
SNR of sample 615: 4.308860246823896
SNR of sample 616: 4.392915610000202
SNR of sample 617: 4.432670762429387
SNR of sample 618: 4.336869382267402
SNR of sample 619: 4.466880105005321
SNR of sample 620: 4.450597830930936
SNR of sample 621: 4.4490374247605
SNR of sample 622: 4.42673925164814
SNR of sample 623: 4.396599183292388
SNR of sample 624: 4.380542117142403
SNR of sample 625: 4.337580728676883
SNR of sample 626: 4.3211666950237415
SNR of sample 627: 4.410721014450638
SNR of sample 628: 4.469291124094808
SNR of sample 629: 4.592560105243009
SNR of sample 630: 4.325964918111862
SNR of sample 631: 4.433434916214246
SNR of sample 632: 4.3682628492092945
SNR of sample 633: 4.460671096643664
SNR of sample 634: 4.567405674386026
SNR of sample 635: 4.514590015499782
SNR of sample 636: 4.570352015300409
SNR of sample 637: 4.368893949116979
SNR of sample 638: 4.534863905889381
SNR of sample 639: 4.369224254072765
SNR of sample 640: 4.3973679965515435
SNR of sample 641: 4.5258649078620055
SNR of sample 642: 4.4232389510116725
SNR of sample 643: 4.480528740662649
SNR of sample 644: 4.468108135342504
SNR of sample 645: 4.397223552848308
SNR of sample 646: 4.6671701962980725
SNR of sample 647: 4.482623433219246
SNR of sample 648: 4.428567318731022
SNR of sample 649: 4.480515279959122
SNR of sample 650: 4.463896488296554
SNR of sample 651: 4.491528724041296
SNR of sample 652: 4.41232542676722
SNR of sample 653: 4.515448394209331
SNR of sample 654: 4.454947709047723
SNR of sample 655: 4.4717528796822075
SNR of sample 656: 4.512777479997892
SNR of sample 657: 4.563401632806017
SNR of sample 658: 4.396527220300452
SNR of sample 659: 4.3246139294251495
SNR of sample 660: 4.348392262206148
SNR of sample 661: 4.361891794685944
SNR of sample 662: 4.295965669423779
SNR of sample 663: 4.427103726082111
SNR of sample 664: 4.448049616209342
SNR of sample 665: 4.516571845234496
SNR of sample 666: 4.427939325139537
SNR of sample 667: 4.407351179094512
SNR of sample 668: 4.593701158726632
SNR of sample 669: 4.459655331246718
SNR of sample 670: 4.2727731361059025
SNR of sample 671: 4.245734206755096
SNR of sample 672: 4.40068398909356
SNR of sample 673: 4.420688665412613
SNR of sample 674: 4.424229865879029
SNR of sample 675: 4.419815272841437
SNR of sample 676: 4.499134539253594
SNR of sample 677: 4.3765681032856465
SNR of sample 678: 4.456902099656016
SNR of sample 679: 4.506812835177193
SNR of sample 680: 4.3690187194842895
SNR of sample 681: 4.439283074177497
SNR of sample 682: 4.576830237732611
SNR of sample 683: 4.604173068351515
SNR of sample 684: 4.571183472602903
SNR of sample 685: 4.369401314096085
SNR of sample 686: 4.5149757164277755
SNR of sample 687: 4.471566500710291
SNR of sample 688: 4.504082900957981
SNR of sample 689: 4.396043670412202
SNR of sample 690: 4.3483384193920385
SNR of sample 691: 4.529838921718762
SNR of sample 692: 4.529145695487105
SNR of sample 693: 4.362551369158782
SNR of sample 694: 4.304776476461456
SNR of sample 695: 4.386885732539332
SNR of sample 696: 4.512014879371133
SNR of sample 697: 4.432862318594968
SNR of sample 698: 4.528799341230959
SNR of sample 699: 4.432419150817299
SNR of sample 700: 4.530474681100744
SNR of sample 701: 4.427825944598287
SNR of sample 702: 4.6762328738075185
SNR of sample 703: 4.477620193262017
SNR of sample 704: 4.436203161666574
SNR of sample 705: 4.527169042946055
SNR of sample 706: 4.35858253249569
SNR of sample 707: 4.462683989540364
SNR of sample 708: 4.268527060722085
SNR of sample 709: 4.431311749092495
SNR of sample 710: 4.560383846619066
SNR of sample 711: 4.452530477325838
SNR of sample 712: 4.374290655792699
SNR of sample 713: 4.343385398213354
SNR of sample 714: 4.348660440837961
SNR of sample 715: 4.460066400423668
SNR of sample 716: 4.419712764406883
SNR of sample 717: 4.527444469648999
SNR of sample 718: 4.418804684638156
SNR of sample 719: 4.427180348548343
SNR of sample 720: 4.455881674784773
SNR of sample 721: 4.424797804024008
SNR of sample 722: 4.440481076791428
SNR of sample 723: 4.397521759203374
SNR of sample 724: 4.464953153523449
SNR of sample 725: 4.4695934722048065
SNR of sample 726: 4.421316659004098
SNR of sample 727: 4.2749258132315395
SNR of sample 728: 4.296973669030229
SNR of sample 729: 4.382185876130833
SNR of sample 730: 4.375953570397688
SNR of sample 731: 4.384894066136655
SNR of sample 732: 4.384259342193406
SNR of sample 733: 4.395743910899037
SNR of sample 734: 4.442869316228792
SNR of sample 735: 4.382689099355009
SNR of sample 736: 4.440099517618365
SNR of sample 737: 4.420147130955322
SNR of sample 738: 4.514614348310004
SNR of sample 739: 4.3415373989348645
SNR of sample 740: 4.4559023835594305
SNR of sample 741: 4.359138563095242
SNR of sample 742: 4.474596712162035
SNR of sample 743: 4.430480809509366
SNR of sample 744: 4.381914073463455
SNR of sample 745: 4.458025550681181
SNR of sample 746: 4.42577059871354
SNR of sample 747: 4.422326729488014
SNR of sample 748: 4.240959022178782
SNR of sample 749: 4.331900570648041
SNR of sample 750: 4.527779434079083
SNR of sample 751: 4.491090215737925
SNR of sample 752: 4.448713850156478
SNR of sample 753: 4.431400796823522
SNR of sample 754: 4.2987484110183685
SNR of sample 755: 4.546353651788675
SNR of sample 756: 4.502714050953126
SNR of sample 757: 4.571683589510879
SNR of sample 758: 4.3476886815871625
SNR of sample 759: 4.40431475501037
SNR of sample 760: 4.365591417278489
SNR of sample 761: 4.5168068898268565
SNR of sample 762: 4.364034635143619
SNR of sample 763: 4.415075034322357
SNR of sample 764: 4.695718277602038
SNR of sample 765: 4.370355470888425
SNR of sample 766: 4.382248520174172
SNR of sample 767: 4.5157269272284735
SNR of sample 768: 4.307407267421995
SNR of sample 769: 4.477505777282034
SNR of sample 770: 4.402626472156425
SNR of sample 771: 4.469889607682408
SNR of sample 772: 4.313752953696391
SNR of sample 773: 4.186013983538389
SNR of sample 774: 4.364019621281992
SNR of sample 775: 4.204223985673695
SNR of sample 776: 4.316114789446067
SNR of sample 777: 4.260304124024996
SNR of sample 778: 4.384265554825803
SNR of sample 779: 4.369336599175281
SNR of sample 780: 4.39998247935204
SNR of sample 781: 4.400776143140786
SNR of sample 782: 4.443957044617672
SNR of sample 783: 4.438138914377675
SNR of sample 784: 4.510851563954754
SNR of sample 785: 4.3698921120554655
SNR of sample 786: 4.421582766758447
SNR of sample 787: 4.449896321189416
SNR of sample 788: 4.431948026193844
SNR of sample 789: 4.426771867968226
SNR of sample 790: 4.489951233131768
SNR of sample 791: 4.507897457249875
SNR of sample 792: 4.2864608595753975
SNR of sample 793: 4.380846536129866
SNR of sample 794: 4.425221816185119
SNR of sample 795: 4.454654679886321
SNR of sample 796: 4.4319785716364635
SNR of sample 797: 4.310844924015125
SNR of sample 798: 4.385535002712302
SNR of sample 799: 4.508995540026084
SNR of sample 800: 4.542618306559846
SNR of sample 801: 4.458470789336315
SNR of sample 802: 4.441187246007245
SNR of sample 803: 4.60657735708924
SNR of sample 804: 4.472788318415078
SNR of sample 805: 4.419225590483068
SNR of sample 806: 4.4450157807220325
SNR of sample 807: 4.454018402784973
SNR of sample 808: 4.448776494199818
SNR of sample 809: 4.489156016184924
SNR of sample 810: 4.560378151706036
SNR of sample 811: 4.255569062699581
SNR of sample 812: 4.438915493427327
SNR of sample 813: 4.357348807245476
SNR of sample 814: 4.312862994105489
SNR of sample 815: 4.477384113230922
SNR of sample 816: 4.332412853961128
SNR of sample 817: 4.459322437694101
SNR of sample 818: 4.460623466461952
SNR of sample 819: 4.34936350373758
SNR of sample 820: 4.279464658917076
SNR of sample 821: 4.344681249787541
SNR of sample 822: 4.451581497727163
SNR of sample 823: 4.501410951307809
SNR of sample 824: 4.4360706255087665
SNR of sample 825: 4.403728178968199
SNR of sample 826: 4.5286636987569535
SNR of sample 827: 4.50432985309577
SNR of sample 828: 4.307093529485936
SNR of sample 829: 4.420271901322633
SNR of sample 830: 4.5269433173022895
SNR of sample 831: 4.494004458051589
SNR of sample 832: 4.381507663760804
SNR of sample 833: 4.463413973847037
SNR of sample 834: 4.356446940109145
SNR of sample 835: 4.450742274634171
SNR of sample 836: 4.5413850990289975
SNR of sample 837: 4.367369265582827
SNR of sample 838: 4.343610606137753
SNR of sample 839: 4.462631699884354
SNR of sample 840: 4.299601871393937
SNR of sample 841: 4.388873774906442
SNR of sample 842: 4.419697232825889
SNR of sample 843: 4.4433984254212895
SNR of sample 844: 4.344292442543349
SNR of sample 845: 4.514184123516497
SNR of sample 846: 4.527035471349516
SNR of sample 847: 4.482568037247037
SNR of sample 848: 4.42510688248577
SNR of sample 849: 4.402961436586509
SNR of sample 850: 4.405000733170896
SNR of sample 851: 4.437162495652578
SNR of sample 852: 4.435242792241837
SNR of sample 853: 4.440599634526341
SNR of sample 854: 4.281985952231616
SNR of sample 855: 4.44440176555344
SNR of sample 856: 4.497000500025148
SNR of sample 857: 4.384938590002169
SNR of sample 858: 4.375453971209078
SNR of sample 859: 4.423478655078332
SNR of sample 860: 4.44735431910022
SNR of sample 861: 4.411244428730104
SNR of sample 862: 4.532582316641501
SNR of sample 863: 4.360623899957544
SNR of sample 864: 4.43243209380146
SNR of sample 865: 4.4942814379126315
SNR of sample 866: 4.390300091760971
SNR of sample 867: 4.508832976145023
SNR of sample 868: 4.500273521859752
SNR of sample 869: 4.4503809065164
SNR of sample 870: 4.43552702017401
SNR of sample 871: 4.372828616301885
SNR of sample 872: 4.459575602464287
SNR of sample 873: 4.3374461216416105
SNR of sample 874: 4.437569423074597
SNR of sample 875: 4.362312700530856
SNR of sample 876: 4.427251276101544
SNR of sample 877: 4.340618964778808
SNR of sample 878: 4.450374176164636
SNR of sample 879: 4.386045991726974
SNR of sample 880: 4.444656483481727
SNR of sample 881: 4.631215621737886
SNR of sample 882: 4.5935572327427625
SNR of sample 883: 4.426029976116124
SNR of sample 884: 4.45082096797787
SNR of sample 885: 4.41260861926066
SNR of sample 886: 4.430331188612467
SNR of sample 887: 4.413488224464233
SNR of sample 888: 4.397434264630447
SNR of sample 889: 4.548855271767289
SNR of sample 890: 4.466626422515767
SNR of sample 891: 4.21902920639564
SNR of sample 892: 4.415784309854373
SNR of sample 893: 4.460190135352246
SNR of sample 894: 4.3300072709249875
SNR of sample 895: 4.386127791386871
SNR of sample 896: 4.430949863255357
SNR of sample 897: 4.49774239187725
SNR of sample 898: 4.553076237761835
SNR of sample 899: 4.472974697386994
SNR of sample 900: 4.573672667316723
SNR of sample 901: 4.62257695638955
SNR of sample 902: 4.300633686091242
SNR of sample 903: 4.362790037786708
SNR of sample 904: 4.5123824601213025
SNR of sample 905: 4.334457586598864
SNR of sample 906: 4.460667472608099
SNR of sample 907: 4.387938773730661
SNR of sample 908: 4.489700139239047
SNR of sample 909: 4.4964253138090395
SNR of sample 910: 4.468007697785416
SNR of sample 911: 4.575964093232565
SNR of sample 912: 4.3570656147520355
SNR of sample 913: 4.313333601009578
SNR of sample 914: 4.456307757823349
SNR of sample 915: 4.471455708765873
SNR of sample 916: 4.3448826426210845
SNR of sample 917: 4.495059570120383
SNR of sample 918: 4.407596578074202
SNR of sample 919: 4.374720880586206
SNR of sample 920: 4.369283274080538
SNR of sample 921: 4.407947074085278
SNR of sample 922: 4.416897406492208
SNR of sample 923: 4.357943666797509
SNR of sample 924: 4.41195215110402
SNR of sample 925: 4.3095216333145165
SNR of sample 926: 4.446321986683548
SNR of sample 927: 4.37331164847077
SNR of sample 928: 4.427881340570496
SNR of sample 929: 4.353737196945224
SNR of sample 930: 4.630258358629348
SNR of sample 931: 4.539940144277277
SNR of sample 932: 4.484163130615023
SNR of sample 933: 4.48018290412587
SNR of sample 934: 4.385775224498328
SNR of sample 935: 4.382897740259682
SNR of sample 936: 4.326584369333802
SNR of sample 937: 4.390322353693728
SNR of sample 938: 4.433788000822155
SNR of sample 939: 4.267537957872511
SNR of sample 940: 4.526017117355737
SNR of sample 941: 4.3749450530718725
SNR of sample 942: 4.505737014333741
SNR of sample 943: 4.358448443179784
SNR of sample 944: 4.413051787038329
SNR of sample 945: 4.543898108833673
SNR of sample 946: 4.505436737101209
SNR of sample 947: 4.472379320115594
SNR of sample 948: 4.35592197267158
SNR of sample 949: 4.387419501206126
SNR of sample 950: 4.46147045534544
SNR of sample 951: 4.408603542241918
SNR of sample 952: 4.565270599718848
SNR of sample 953: 4.398897339559992
SNR of sample 954: 4.5261838229917295
SNR of sample 955: 4.357039211064348
SNR of sample 956: 4.5054864381603865
SNR of sample 957: 4.5722132164227425
SNR of sample 958: 4.504257890103836
SNR of sample 959: 4.505014278098198
SNR of sample 960: 4.46664920216789
SNR of sample 961: 4.518003339282688
SNR of sample 962: 4.446054843490468
SNR of sample 963: 4.370043803829831
SNR of sample 964: 4.479345234190978
SNR of sample 965: 4.468902316850616
SNR of sample 966: 4.425576971670493
SNR of sample 967: 4.431909197241361
SNR of sample 968: 4.519320417350899
SNR of sample 969: 4.516841577024408
SNR of sample 970: 4.478360531956019
SNR of sample 971: 4.358775124100005
SNR of sample 972: 4.302675312412779
SNR of sample 973: 4.40376856107878
SNR of sample 974: 4.381927534166983
SNR of sample 975: 4.3222334557782816
SNR of sample 976: 4.34785176318759
SNR of sample 977: 4.445848791182627
SNR of sample 978: 4.466443149860049
SNR of sample 979: 4.315715627814546
SNR of sample 980: 4.3741907359549765
SNR of sample 981: 4.441766573978286
SNR of sample 982: 4.286703411098572
SNR of sample 983: 4.487900546721319
SNR of sample 984: 4.479049616432744
SNR of sample 985: 4.3248388784898655
SNR of sample 986: 4.463298004708956
SNR of sample 987: 4.4279838490050505
SNR of sample 988: 4.492408846964236
SNR of sample 989: 4.569033384074098
SNR of sample 990: 4.440229982898706
SNR of sample 991: 4.474098666131525
SNR of sample 992: 4.587114215227478
SNR of sample 993: 4.52440027977436
SNR of sample 994: 4.416910349476369
SNR of sample 995: 4.429003756156927
SNR of sample 996: 4.360555561001175
SNR of sample 997: 4.405763333797655
SNR of sample 998: 4.519681785468671
SNR of sample 999: 4.597369200437825
SNR of sample 1000: 4.353546676218376


==> figs/corrected/61/snr-values.txt <==
SNR of conditional mean: 9.400961556107747
SNR of RTM image: -8.028738609580985
SNR of sample 1: 7.841947533048662
SNR of sample 2: 7.755337742518366
SNR of sample 3: 7.898466438563017
SNR of sample 4: 7.863585613968818
SNR of sample 5: 7.803004164586047
SNR of sample 6: 7.892710434646991
SNR of sample 7: 7.749867519692613
SNR of sample 8: 7.8424693941700285
SNR of sample 9: 7.909253639282059
SNR of sample 10: 7.760391718973505
SNR of sample 11: 7.975560547138236
SNR of sample 12: 7.729657308785085
SNR of sample 13: 7.79521507671803
SNR of sample 14: 7.722129151477752
SNR of sample 15: 7.75504523107633
SNR of sample 16: 7.680647404961505
SNR of sample 17: 7.750232511845949
SNR of sample 18: 7.788428811262799
SNR of sample 19: 7.715836272578733
SNR of sample 20: 7.651266830916312
SNR of sample 21: 7.792613536901694
SNR of sample 22: 7.719124308274962
SNR of sample 23: 7.742125026567575
SNR of sample 24: 7.947040940399424
SNR of sample 25: 7.7354288442821035
SNR of sample 26: 7.751012714931167
SNR of sample 27: 7.608446779837831
SNR of sample 28: 7.763374817962904
SNR of sample 29: 7.923807248391916
SNR of sample 30: 7.760112668234997
SNR of sample 31: 7.895915117525225
SNR of sample 32: 7.969266632800484
SNR of sample 33: 7.852753371664896
SNR of sample 34: 7.801196288558455
SNR of sample 35: 7.757353224011897
SNR of sample 36: 7.807628951686412
SNR of sample 37: 7.862932769847743
SNR of sample 38: 7.794690109280465
SNR of sample 39: 7.932634881309001
SNR of sample 40: 7.801018710815768
SNR of sample 41: 7.769514451929458
SNR of sample 42: 7.8498085839086125
SNR of sample 43: 7.794835588422433
SNR of sample 44: 7.97097510670972
SNR of sample 45: 7.876483038825449
SNR of sample 46: 7.732035711554488
SNR of sample 47: 7.790912311063588
SNR of sample 48: 7.9213630952629766
SNR of sample 49: 7.743007738087347
SNR of sample 50: 7.782367352920576
SNR of sample 51: 7.822497851890428
SNR of sample 52: 7.858888346157152
SNR of sample 53: 7.683022701414709
SNR of sample 54: 7.89860829366942
SNR of sample 55: 7.842853541939923
SNR of sample 56: 8.110212106276878
SNR of sample 57: 7.88769010995067
SNR of sample 58: 7.69930549320846
SNR of sample 59: 7.7333947248913795
SNR of sample 60: 7.924635599378212
SNR of sample 61: 7.862658378583532
SNR of sample 62: 7.896887912214756
SNR of sample 63: 7.751145768808341
SNR of sample 64: 7.926964301088438
SNR of sample 65: 7.825364464022379
SNR of sample 66: 7.960791049052575
SNR of sample 67: 7.704883401662432
SNR of sample 68: 7.818158845880335
SNR of sample 69: 7.876267667569012
SNR of sample 70: 7.807097771616449
SNR of sample 71: 8.062863046180823
SNR of sample 72: 7.971167698314034
SNR of sample 73: 7.654041806720405
SNR of sample 74: 7.920172858439542
SNR of sample 75: 7.805700964765807
SNR of sample 76: 7.924992308021686
SNR of sample 77: 7.875274164104823
SNR of sample 78: 7.787365933403508
SNR of sample 79: 7.762764426829877
SNR of sample 80: 7.908967340472421
SNR of sample 81: 7.878069330964206
SNR of sample 82: 7.821658628797437
SNR of sample 83: 7.7497789896809515
SNR of sample 84: 7.773498820173542
SNR of sample 85: 7.935045382679124
SNR of sample 86: 7.808149777369045
SNR of sample 87: 7.975496867656164
SNR of sample 88: 7.722947148076719
SNR of sample 89: 7.856243835633401
SNR of sample 90: 7.906838478437639
SNR of sample 91: 7.699630103251215
SNR of sample 92: 7.932636952186467
SNR of sample 93: 7.7866400908517654
SNR of sample 94: 8.04846837691646
SNR of sample 95: 7.911910057351237
SNR of sample 96: 7.88055075988753
SNR of sample 97: 7.795393172180084
SNR of sample 98: 7.725558006841651
SNR of sample 99: 7.768074674371403
SNR of sample 100: 7.917357500524868
SNR of sample 101: 7.8703941413568055
SNR of sample 102: 8.073057975944662
SNR of sample 103: 7.859343939199615
SNR of sample 104: 7.661530617355888
SNR of sample 105: 7.646876052969576
SNR of sample 106: 7.800821459737156
SNR of sample 107: 7.641313158377231
SNR of sample 108: 7.764583174964164
SNR of sample 109: 8.000931902409755
SNR of sample 110: 7.862146871849494
SNR of sample 111: 7.735705824143146
SNR of sample 112: 7.8887089816638145
SNR of sample 113: 7.68955631981912
SNR of sample 114: 7.782122989379619
SNR of sample 115: 7.852421513551011
SNR of sample 116: 7.760153050345578
SNR of sample 117: 7.830976024235169
SNR of sample 118: 7.912915468360854
SNR of sample 119: 7.764068044194561
SNR of sample 120: 7.827287791468685
SNR of sample 121: 7.703402724274428
SNR of sample 122: 7.766811956836667
SNR of sample 123: 7.816937545894914
SNR of sample 124: 7.783753287664523
SNR of sample 125: 7.804990653795058
SNR of sample 126: 7.767888295399485
SNR of sample 127: 7.916467023214599
SNR of sample 128: 7.6928065620016
SNR of sample 129: 7.885842887251229
SNR of sample 130: 7.888618380774688
SNR of sample 131: 7.911283099198484
SNR of sample 132: 7.8229622461621195
SNR of sample 133: 7.88427730388713
SNR of sample 134: 7.741747609149444
SNR of sample 135: 7.706022901987955
SNR of sample 136: 7.985539070206906
SNR of sample 137: 7.693802654062621
SNR of sample 138: 7.73183638959841
SNR of sample 139: 7.587746806409656
SNR of sample 140: 7.846221306418584
SNR of sample 141: 7.7207753153345235
SNR of sample 142: 7.934580470688065
SNR of sample 143: 7.811088870212297
SNR of sample 144: 7.86850550110805
SNR of sample 145: 7.841298830682518
SNR of sample 146: 7.77405536849246
SNR of sample 147: 7.755517391138518
SNR of sample 148: 7.896183813876404
SNR of sample 149: 7.810395126261274
SNR of sample 150: 7.87625058282992
SNR of sample 151: 7.814598489797361
SNR of sample 152: 7.946039153425373
SNR of sample 153: 7.803208146016422
SNR of sample 154: 7.748427742134556
SNR of sample 155: 7.936157443878226
SNR of sample 156: 7.918259885380564
SNR of sample 157: 7.879056621795998
SNR of sample 158: 7.808363077748016
SNR of sample 159: 7.774367035551054
SNR of sample 160: 7.718758280682892
SNR of sample 161: 7.84303111968261
SNR of sample 162: 7.769489083680503
SNR of sample 163: 7.818960275459577
SNR of sample 164: 7.806548471368661
SNR of sample 165: 7.76124492048939
SNR of sample 166: 7.763715995025385
SNR of sample 167: 7.8474358760522405
SNR of sample 168: 7.883028047055922
SNR of sample 169: 7.901232613137879
SNR of sample 170: 7.8434463306144915
SNR of sample 171: 7.753895894082844
SNR of sample 172: 7.880022168414399
SNR of sample 173: 7.85439091802093
SNR of sample 174: 7.76207275375632
SNR of sample 175: 7.888876205019173
SNR of sample 176: 7.640340881407066
SNR of sample 177: 7.814820073686195
SNR of sample 178: 7.774287306768623
SNR of sample 179: 7.835916620149059
SNR of sample 180: 7.937198059804761
SNR of sample 181: 7.773630838611984
SNR of sample 182: 7.747040771951877
SNR of sample 183: 7.9380745586921355
SNR of sample 184: 7.919252871125386
SNR of sample 185: 7.712330277029234
SNR of sample 186: 7.724923282898402
SNR of sample 187: 7.735185516179879
SNR of sample 188: 7.940251050908628
SNR of sample 189: 7.680485876519177
SNR of sample 190: 7.808676297964709
SNR of sample 191: 7.666600643111387
SNR of sample 192: 7.724588836187685
SNR of sample 193: 7.644432417560002
SNR of sample 194: 7.7883558128321315
SNR of sample 195: 7.815610631158742
SNR of sample 196: 8.009240262802306
SNR of sample 197: 7.820297026863712
SNR of sample 198: 7.708894173594205
SNR of sample 199: 7.704862692887774
SNR of sample 200: 7.818904879487368
SNR of sample 201: 7.88848170286195
SNR of sample 202: 7.760416569503094
SNR of sample 203: 7.754400152745752
SNR of sample 204: 7.687858200297213
SNR of sample 205: 7.841253789097639
SNR of sample 206: 8.009220071747015
SNR of sample 207: 7.814108727276713
SNR of sample 208: 7.727763491342665
SNR of sample 209: 7.676306328073946
SNR of sample 210: 7.9640588936935135
SNR of sample 211: 7.814457152410324
SNR of sample 212: 7.966305795743842
SNR of sample 213: 7.805214308561358
SNR of sample 214: 7.626278587975955
SNR of sample 215: 7.768200480177446
SNR of sample 216: 7.795308783923355
SNR of sample 217: 8.020434390943366
SNR of sample 218: 7.627082606152029
SNR of sample 219: 7.922956635472864
SNR of sample 220: 7.870446948732182
SNR of sample 221: 7.730518276091466
SNR of sample 222: 7.712342184574663
SNR of sample 223: 7.912595000073031
SNR of sample 224: 7.925446865625417
SNR of sample 225: 7.814184832023579
SNR of sample 226: 7.8078743506661015
SNR of sample 227: 7.683283631975392
SNR of sample 228: 7.953312075085053
SNR of sample 229: 7.8887100171025475
SNR of sample 230: 7.746465585735767
SNR of sample 231: 7.668235600870589
SNR of sample 232: 7.598405095006455
SNR of sample 233: 7.7505224346911525
SNR of sample 234: 7.923232062175807
SNR of sample 235: 7.810689190861409
SNR of sample 236: 7.871943157701179
SNR of sample 237: 7.794136667277746
SNR of sample 238: 7.871555903615086
SNR of sample 239: 7.778841684035153
SNR of sample 240: 7.721513065431694
SNR of sample 241: 7.956883820994089
SNR of sample 242: 7.872167330186846
SNR of sample 243: 7.96202322114469
SNR of sample 244: 7.859840432072026
SNR of sample 245: 7.899696022058301
SNR of sample 246: 7.661740293699294
SNR of sample 247: 7.746613653474568
SNR of sample 248: 7.939440820100157
SNR of sample 249: 7.768456233544465
SNR of sample 250: 7.804602881989598
SNR of sample 251: 7.770401305204161
SNR of sample 252: 7.91686773800422
SNR of sample 253: 7.841693332839743
SNR of sample 254: 8.07324124860038
SNR of sample 255: 7.6277489109766305
SNR of sample 256: 7.844552179181197
SNR of sample 257: 7.671337775314268
SNR of sample 258: 7.987622890656808
SNR of sample 259: 7.770778204902927
SNR of sample 260: 7.7533968126136
SNR of sample 261: 7.873205357516548
SNR of sample 262: 7.982452945063587
SNR of sample 263: 7.667597770611141
SNR of sample 264: 7.629992188991394
SNR of sample 265: 7.846714692974796
SNR of sample 266: 7.777657659844116
SNR of sample 267: 7.835153501802934
SNR of sample 268: 7.781435458060993
SNR of sample 269: 7.716268050530339
SNR of sample 270: 7.772255775974732
SNR of sample 271: 7.811006035113667
SNR of sample 272: 7.823430264469377
SNR of sample 273: 7.791473518856804
SNR of sample 274: 7.8012884426056806
SNR of sample 275: 7.822157192547313
SNR of sample 276: 7.809551761413351
SNR of sample 277: 7.810517308031753
SNR of sample 278: 7.711818770295197
SNR of sample 279: 7.757356330328096
SNR of sample 280: 7.926146822208836
SNR of sample 281: 7.928491573219421
SNR of sample 282: 7.823258899359088
SNR of sample 283: 7.7213261687404104
SNR of sample 284: 7.710495479594588
SNR of sample 285: 7.747060963007168
SNR of sample 286: 7.72720073039135
SNR of sample 287: 7.881730124604269
SNR of sample 288: 7.82826886966808
SNR of sample 289: 7.69779219950037
SNR of sample 290: 7.991689576280155
SNR of sample 291: 7.975183129720104
SNR of sample 292: 7.829718483894098
SNR of sample 293: 7.940472117078096
SNR of sample 294: 7.948365784258132
SNR of sample 295: 7.623878958712528
SNR of sample 296: 7.847452443071966
SNR of sample 297: 7.811397948674059
SNR of sample 298: 7.846486378734198
SNR of sample 299: 7.909336992100055
SNR of sample 300: 7.809538300709824
SNR of sample 301: 7.799822779079302
SNR of sample 302: 7.641162502041598
SNR of sample 303: 7.749427975950509
SNR of sample 304: 7.842724112098315
SNR of sample 305: 7.969256278413155
SNR of sample 306: 7.772808182538719
SNR of sample 307: 7.9207304421971925
SNR of sample 308: 7.777434005077816
SNR of sample 309: 7.690722741551698
SNR of sample 310: 7.91177752119343
SNR of sample 311: 7.855077413900823
SNR of sample 312: 7.7235694467551745
SNR of sample 313: 7.820730357973418
SNR of sample 314: 7.63580773063456
SNR of sample 315: 7.7987112355995665
SNR of sample 316: 7.700610663731243
SNR of sample 317: 7.873897030590106
SNR of sample 318: 7.785031536780251
SNR of sample 319: 7.883982721567628
SNR of sample 320: 7.86061390480548
SNR of sample 321: 7.8346036838357795
SNR of sample 322: 7.700171637708506
SNR of sample 323: 7.8578875946218325
SNR of sample 324: 7.904689425347567
SNR of sample 325: 7.811301135152536
SNR of sample 326: 7.778286688874335
SNR of sample 327: 7.752761570950985
SNR of sample 328: 7.872586165154292
SNR of sample 329: 7.734840715081833
SNR of sample 330: 7.769947265319798
SNR of sample 331: 7.882268552745361
SNR of sample 332: 7.841203570319094
SNR of sample 333: 7.724106839457534
SNR of sample 334: 7.830589287868442
SNR of sample 335: 7.856188439661192
SNR of sample 336: 7.702370909577122
SNR of sample 337: 7.751056721077314
SNR of sample 338: 7.774621235759974
SNR of sample 339: 7.598099122860892
SNR of sample 340: 7.818496916626617
SNR of sample 341: 7.713056637300343
SNR of sample 342: 7.807940618745005
SNR of sample 343: 7.7469864114184
SNR of sample 344: 7.908417522505266
SNR of sample 345: 7.796510928292217
SNR of sample 346: 7.844764961840802
SNR of sample 347: 7.8307565112238
SNR of sample 348: 7.8225211492619176
SNR of sample 349: 7.7296133026389375
SNR of sample 350: 7.743214308114554
SNR of sample 351: 7.773456884904862
SNR of sample 352: 7.759975472602891
SNR of sample 353: 7.711629285007081
SNR of sample 354: 7.658703869615152
SNR of sample 355: 7.830380646963769
SNR of sample 356: 7.733404043839975
SNR of sample 357: 7.907775550490887
SNR of sample 358: 7.728236686843586
SNR of sample 359: 7.880834987819703
SNR of sample 360: 7.911506753964784
SNR of sample 361: 7.686630687679395
SNR of sample 362: 7.925792702162195
SNR of sample 363: 7.809951440764239
SNR of sample 364: 7.846482236979267
SNR of sample 365: 7.637049221675271
SNR of sample 366: 7.573962010558954
SNR of sample 367: 7.730617160490455
SNR of sample 368: 7.797567075799745
SNR of sample 369: 7.735873565217871
SNR of sample 370: 7.811434189029709
SNR of sample 371: 7.835777353639489
SNR of sample 372: 7.9499489700806905
SNR of sample 373: 7.7900808537610935
SNR of sample 374: 7.798387143276178
SNR of sample 375: 7.965206159809534
SNR of sample 376: 7.8415059184290925
SNR of sample 377: 7.731928025926269
SNR of sample 378: 7.8693157319165215
SNR of sample 379: 7.7380448802407
SNR of sample 380: 7.856105604562563
SNR of sample 381: 7.894006286221178
SNR of sample 382: 7.942356097852554
SNR of sample 383: 7.763850084341292
SNR of sample 384: 7.854052847274648
SNR of sample 385: 7.805341149806135
SNR of sample 386: 7.7063335336078165
SNR of sample 387: 7.62846647001851
SNR of sample 388: 7.542683995035777
SNR of sample 389: 7.960688022898655
SNR of sample 390: 7.733450120863588
SNR of sample 391: 7.830270890458085
SNR of sample 392: 7.8198393629437835
SNR of sample 393: 7.776031503314144
SNR of sample 394: 7.798123106399296
SNR of sample 395: 7.7506254608450735
SNR of sample 396: 7.898963449154794
SNR of sample 397: 7.77728386646155
SNR of sample 398: 7.744136884025542
SNR of sample 399: 7.839338227441829
SNR of sample 400: 7.697220119600459
SNR of sample 401: 7.822429512934058
SNR of sample 402: 7.768373398445835
SNR of sample 403: 7.754095733758287
SNR of sample 404: 7.992696022728505
SNR of sample 405: 7.810659163138156
SNR of sample 406: 7.836094715611113
SNR of sample 407: 7.81387834215865
SNR of sample 408: 7.759500206224504
SNR of sample 409: 7.634709647858351
SNR of sample 410: 7.931924052618886
SNR of sample 411: 7.870865265980262
SNR of sample 412: 7.665203836260745
SNR of sample 413: 7.7564565340692315
SNR of sample 414: 7.74932184348039
SNR of sample 415: 7.816718032883546
SNR of sample 416: 7.838471565222417
SNR of sample 417: 7.92162247266556
SNR of sample 418: 7.768141460169672
SNR of sample 419: 7.766122354640576
SNR of sample 420: 7.8513104877906414
SNR of sample 421: 7.861273996997685
SNR of sample 422: 7.953929196569844
SNR of sample 423: 7.753392670858669
SNR of sample 424: 7.812916419575813
SNR of sample 425: 7.847891469094703
SNR of sample 426: 7.859164808298828
SNR of sample 427: 7.794692697877297
SNR of sample 428: 7.727941069085352
SNR of sample 429: 7.942849484408766
SNR of sample 430: 7.882537249096541
SNR of sample 431: 7.8859158856818965
SNR of sample 432: 7.769129786440197
SNR of sample 433: 7.753094982222969
SNR of sample 434: 7.7379170035571905
SNR of sample 435: 7.724173625255804
SNR of sample 436: 7.924300634948129
SNR of sample 437: 7.905005751880458
SNR of sample 438: 7.915456435011318
SNR of sample 439: 7.905272895073539
SNR of sample 440: 7.787953027165045
SNR of sample 441: 7.764269437028104
SNR of sample 442: 7.920709733422535
SNR of sample 443: 7.807140742323863
SNR of sample 444: 7.654756777165451
SNR of sample 445: 7.7518229457396375
SNR of sample 446: 7.83220457229172
SNR of sample 447: 7.772745538495379
SNR of sample 448: 7.677212336965208
SNR of sample 449: 7.6335644526197965
SNR of sample 450: 7.773926974089584
SNR of sample 451: 7.865462346672145
SNR of sample 452: 7.793034442746605
SNR of sample 453: 7.764177282980879
SNR of sample 454: 7.87162061853589
SNR of sample 455: 7.806065956919143
SNR of sample 456: 7.758771257356563
SNR of sample 457: 7.779596001152049
SNR of sample 458: 7.911219419716413
SNR of sample 459: 7.810333517656669
SNR of sample 460: 7.987033208298438
SNR of sample 461: 7.887684415037639
SNR of sample 462: 7.924083192814226
SNR of sample 463: 7.756867603246182
SNR of sample 464: 7.9287053913177585
SNR of sample 465: 7.761550892634953
SNR of sample 466: 7.879893256292157
SNR of sample 467: 7.902230258357
SNR of sample 468: 7.926832800369363
SNR of sample 469: 7.76567297423051
SNR of sample 470: 7.885345358940086
SNR of sample 471: 7.831935358221173
SNR of sample 472: 7.906825535453478
SNR of sample 473: 7.868004348761342
SNR of sample 474: 7.708224762453404
SNR of sample 475: 7.842863896327252
SNR of sample 476: 7.902355028724311
SNR of sample 477: 7.709703368963942
SNR of sample 478: 7.784914532203437
SNR of sample 479: 7.710312724658237
SNR of sample 480: 7.910517392255527
SNR of sample 481: 7.976934574336755
SNR of sample 482: 7.918981068458008
SNR of sample 483: 7.905295674725663
SNR of sample 484: 7.716828222884822
SNR of sample 485: 7.853441938422255
SNR of sample 486: 7.879328942182743
SNR of sample 487: 7.734673491726475
SNR of sample 488: 7.936150713526462
SNR of sample 489: 7.786543277330242
SNR of sample 490: 7.745289845054593
SNR of sample 491: 7.717876604601853
SNR of sample 492: 7.686263106929227
SNR of sample 493: 7.777008957477973
SNR of sample 494: 8.006857200558605
SNR of sample 495: 7.974049842026978
SNR of sample 496: 7.912453662685994
SNR of sample 497: 7.600083541192437
SNR of sample 498: 7.812193165620903
SNR of sample 499: 7.874450990312191
SNR of sample 500: 7.867705106967541
SNR of sample 501: 7.907111834263117
SNR of sample 502: 7.87709860715214
SNR of sample 503: 7.944697742546939
SNR of sample 504: 7.877566625459398
SNR of sample 505: 7.869091559430855
SNR of sample 506: 7.63060413328252
SNR of sample 507: 7.838452927325225
SNR of sample 508: 7.889065172587921
SNR of sample 509: 7.777173592236499
SNR of sample 510: 7.888969912224497
SNR of sample 511: 8.031698411198894
SNR of sample 512: 7.8823508701246245
SNR of sample 513: 7.818273779579684
SNR of sample 514: 7.64945170681759
SNR of sample 515: 7.7839396666364395
SNR of sample 516: 7.871010227402864
SNR of sample 517: 7.945360941055343
SNR of sample 518: 7.99009292975407
SNR of sample 519: 7.85656067988566
SNR of sample 520: 7.774302838349617
SNR of sample 521: 7.768837274998161
SNR of sample 522: 7.630393939219748
SNR of sample 523: 7.7938643468910005
SNR of sample 524: 7.856528063565574
SNR of sample 525: 7.74775626011629
SNR of sample 526: 7.812012481562017
SNR of sample 527: 7.907122706369812
SNR of sample 528: 7.904796593256419
SNR of sample 529: 7.844389615300137
SNR of sample 530: 7.99820818082294
SNR of sample 531: 7.903925271562708
SNR of sample 532: 7.8838543271647525
SNR of sample 533: 7.702475488889142
SNR of sample 534: 7.750985275804745
SNR of sample 535: 7.770476892231661
SNR of sample 536: 7.675886457667767
SNR of sample 537: 7.950890701608237
SNR of sample 538: 7.812373331960423
SNR of sample 539: 7.7456822763343505
SNR of sample 540: 7.924269054066777
SNR of sample 541: 7.861914933573331
SNR of sample 542: 7.841731126353492
SNR of sample 543: 7.753692948091201
SNR of sample 544: 7.75261402093155
SNR of sample 545: 7.860011797182316
SNR of sample 546: 7.6953366565453685
SNR of sample 547: 7.736765595686239
SNR of sample 548: 7.805533741410448
SNR of sample 549: 7.83051836031524
SNR of sample 550: 7.7583959108158975
SNR of sample 551: 7.792644082344314
SNR of sample 552: 7.877458939831179
SNR of sample 553: 7.950638054557416
SNR of sample 554: 7.863708831178029
SNR of sample 555: 7.995797161733452
SNR of sample 556: 7.94403247316107
SNR of sample 557: 7.861487297376656
SNR of sample 558: 7.849503129482416
SNR of sample 559: 7.854698961043959
SNR of sample 560: 7.890673208940069
SNR of sample 561: 7.83918705338683
SNR of sample 562: 7.767384036736578
SNR of sample 563: 7.851809051540518
SNR of sample 564: 7.868399368637931
SNR of sample 565: 7.865296158755519
SNR of sample 566: 7.733758163886617
SNR of sample 567: 7.789269587513889
SNR of sample 568: 7.756155739117333
SNR of sample 569: 7.834091141663009
SNR of sample 570: 7.7992450042663615
SNR of sample 571: 7.953478780721046
SNR of sample 572: 7.816793102191679
SNR of sample 573: 7.900635164989014
SNR of sample 574: 7.773619448785922
SNR of sample 575: 7.866102247809058
SNR of sample 576: 7.8966849662231136
SNR of sample 577: 7.934535946822551
SNR of sample 578: 7.732116475775651
SNR of sample 579: 7.89280362413295
SNR of sample 580: 7.825956217258215
SNR of sample 581: 7.723494377447041
SNR of sample 582: 7.6846628363675755
SNR of sample 583: 7.748112451040397
SNR of sample 584: 8.000019680886096
SNR of sample 585: 7.746253320795528
SNR of sample 586: 7.7277904127497195
SNR of sample 587: 7.766642662603843
SNR of sample 588: 7.772425587926923
SNR of sample 589: 7.782522151011141
SNR of sample 590: 7.887796760140156
SNR of sample 591: 7.914289495559373
SNR of sample 592: 7.841783933728869
SNR of sample 593: 7.859268352172115
SNR of sample 594: 7.785649693703775
SNR of sample 595: 7.6530845436118655
SNR of sample 596: 7.777119231703024
SNR of sample 597: 7.702425787829964
SNR of sample 598: 7.880343672140956
SNR of sample 599: 7.858194602206129
SNR of sample 600: 7.690898766136287
SNR of sample 601: 7.92465630815287
SNR of sample 602: 7.798471013813541
SNR of sample 603: 7.896579351472361
SNR of sample 604: 7.923720271538355
SNR of sample 605: 7.924593146390165
SNR of sample 606: 7.830443808726474
SNR of sample 607: 7.65223134209598
SNR of sample 608: 7.731001308260351
SNR of sample 609: 7.8466800057772454
SNR of sample 610: 7.848421613725933
SNR of sample 611: 7.7666887396274555
SNR of sample 612: 7.858568913308061
SNR of sample 613: 7.753504498241819
SNR of sample 614: 7.709065538704494
SNR of sample 615: 7.927906032615983
SNR of sample 616: 7.784637034623028
SNR of sample 617: 7.664232077009947
SNR of sample 618: 7.827791014692861
SNR of sample 619: 8.008520115163595
SNR of sample 620: 7.79039355625842
SNR of sample 621: 7.733666527558758
SNR of sample 622: 7.8553978821886465
SNR of sample 623: 7.987504332921894
SNR of sample 624: 7.761004698703364
SNR of sample 625: 7.7362965419402485
SNR of sample 626: 7.867641945204837
SNR of sample 627: 7.608934989200379
SNR of sample 628: 7.803458722189776
SNR of sample 629: 7.881966204635363
SNR of sample 630: 7.759430314110035
SNR of sample 631: 7.741621285624034
SNR of sample 632: 7.81263219164364
SNR of sample 633: 7.86731319340715
SNR of sample 634: 7.814991956515851
SNR of sample 635: 7.698318202376668
SNR of sample 636: 7.6548168326119574
SNR of sample 637: 7.847965502964104
SNR of sample 638: 7.948930616086913
SNR of sample 639: 7.996949087323769
SNR of sample 640: 7.911881065066717
SNR of sample 641: 7.886251885550713
SNR of sample 642: 7.8632765355070555
SNR of sample 643: 7.905563335638109
SNR of sample 644: 7.879799031367466
SNR of sample 645: 7.799188055136053
SNR of sample 646: 7.987792702608998
SNR of sample 647: 7.872630171300439
SNR of sample 648: 7.750406465553071
SNR of sample 649: 7.810021332878708
SNR of sample 650: 7.931336958857348
SNR of sample 651: 7.849230809095671
SNR of sample 652: 7.812219569308591
SNR of sample 653: 7.863778723292498
SNR of sample 654: 7.754802938412838
SNR of sample 655: 7.7016880377327945
SNR of sample 656: 7.74292593842745
SNR of sample 657: 7.945341267719418
SNR of sample 658: 7.682425770985209
SNR of sample 659: 7.84691453265024
SNR of sample 660: 7.8158503352254005
SNR of sample 661: 7.796475723375299
SNR of sample 662: 7.767001442124783
SNR of sample 663: 7.857085647323225
SNR of sample 664: 7.961872047089692
SNR of sample 665: 7.725377322782766
SNR of sample 666: 7.687333232859648
SNR of sample 667: 7.872608427087049
SNR of sample 668: 7.8931256455788725
SNR of sample 669: 7.978438549096249
SNR of sample 670: 7.765341116116625
SNR of sample 671: 7.7306911943598555
SNR of sample 672: 7.7873799118264015
SNR of sample 673: 7.818590623831942
SNR of sample 674: 7.926431567860376
SNR of sample 675: 7.7917044216942335
SNR of sample 676: 7.9443348212710685
SNR of sample 677: 7.720718883923582
SNR of sample 678: 7.917876255330036
SNR of sample 679: 7.8860178763970845
SNR of sample 680: 7.8094849756150815
SNR of sample 681: 7.776743885162358
SNR of sample 682: 7.877205775060992
SNR of sample 683: 7.810385807312678
SNR of sample 684: 7.93288493976299
SNR of sample 685: 8.003869442094908
SNR of sample 686: 7.969719119526749
SNR of sample 687: 7.748246540356304
SNR of sample 688: 7.79488684263971
SNR of sample 689: 7.754780158760715
SNR of sample 690: 7.743855244690201
SNR of sample 691: 7.9334388994850755
SNR of sample 692: 7.836405864950341
SNR of sample 693: 7.676388645453209
SNR of sample 694: 7.857297912263463
SNR of sample 695: 7.80734731235107
SNR of sample 696: 7.816659530595139
SNR of sample 697: 7.9512707076232
SNR of sample 698: 7.722021465849533
SNR of sample 699: 7.66125881468851
SNR of sample 700: 7.986882551962806
SNR of sample 701: 7.693573822102657
SNR of sample 702: 7.854493426455484
SNR of sample 703: 7.8624062492520785
SNR of sample 704: 7.744117210689617
SNR of sample 705: 7.8786797220972336
SNR of sample 706: 7.7152900786471434
SNR of sample 707: 7.902273229064414
SNR of sample 708: 7.764562983908873
SNR of sample 709: 7.659154803183317
SNR of sample 710: 7.754101428671318
SNR of sample 711: 7.612130353130016
SNR of sample 712: 7.799826403114868
SNR of sample 713: 7.789943140409622
SNR of sample 714: 7.820126179472789
SNR of sample 715: 7.831461645000886
SNR of sample 716: 7.761358301030639
SNR of sample 717: 7.951400655184175
SNR of sample 718: 7.803369156739383
SNR of sample 719: 7.7140827570846175
SNR of sample 720: 7.843376438500023
SNR of sample 721: 7.76483789289245
SNR of sample 722: 7.928512799713445
SNR of sample 723: 7.654684814173517
SNR of sample 724: 7.877312425250478
SNR of sample 725: 7.827853658736199
SNR of sample 726: 7.688711401813098
SNR of sample 727: 7.713624575445322
SNR of sample 728: 7.791656273793155
SNR of sample 729: 7.777418473496823
SNR of sample 730: 7.916819072383775
SNR of sample 731: 7.674282045351185
SNR of sample 732: 7.936737807288
SNR of sample 733: 7.846754039646646
SNR of sample 734: 7.788327855986344
SNR of sample 735: 7.664949636051825
SNR of sample 736: 7.796357165640386
SNR of sample 737: 7.814561214002977
SNR of sample 738: 7.859589855898672
SNR of sample 739: 7.662696003649733
SNR of sample 740: 7.812348481430834
SNR of sample 741: 7.835061347755708
SNR of sample 742: 7.760995379754768
SNR of sample 743: 7.963030703031773
SNR of sample 744: 7.873433671757146
SNR of sample 745: 7.911087401277972
SNR of sample 746: 7.757298863478422
SNR of sample 747: 8.002311106801939
SNR of sample 748: 7.8391326928533545
SNR of sample 749: 7.860260820197571
SNR of sample 750: 7.819464016403118
SNR of sample 751: 7.878036714644121
SNR of sample 752: 7.796414114770694
SNR of sample 753: 7.857276685769439
SNR of sample 754: 7.866963732834806
SNR of sample 755: 7.699335003212346
SNR of sample 756: 7.909338545258154
SNR of sample 757: 7.959997902983196
SNR of sample 758: 7.83920310268719
SNR of sample 759: 7.992314463555442
SNR of sample 760: 7.949354110528657
SNR of sample 761: 7.884353408633996
SNR of sample 762: 7.7463221774712645
SNR of sample 763: 7.82087687255412
SNR of sample 764: 7.871700865037688
SNR of sample 765: 7.734919926144897
SNR of sample 766: 7.789240595229369
SNR of sample 767: 7.873800734787949
SNR of sample 768: 7.835785119429985
SNR of sample 769: 7.8453784592900275
SNR of sample 770: 7.646812891206871
SNR of sample 771: 7.759848113638748
SNR of sample 772: 7.841886959882789
SNR of sample 773: 7.829396462448176
SNR of sample 774: 7.938890484413637
SNR of sample 775: 7.83393996760801
SNR of sample 776: 7.97993268718778
SNR of sample 777: 7.808752920430942
SNR of sample 778: 7.639973300656896
SNR of sample 779: 7.8729780787146835
SNR of sample 780: 7.8043067465119975
SNR of sample 781: 7.744054566646279
SNR of sample 782: 7.752416252133572
SNR of sample 783: 7.710810252969381
SNR of sample 784: 7.847820023822136
SNR of sample 785: 7.818238056943399
SNR of sample 786: 7.659725847644496
SNR of sample 787: 7.995499473097752
SNR of sample 788: 7.829464801404545
SNR of sample 789: 7.777311305587971
SNR of sample 790: 7.858184765538167
SNR of sample 791: 7.65053218713534
SNR of sample 792: 7.846597688397982
SNR of sample 793: 7.807785302935074
SNR of sample 794: 7.923158546025773
SNR of sample 795: 7.775438196920208
SNR of sample 796: 7.851565723438293
SNR of sample 797: 7.860433220746594
SNR of sample 798: 7.795015237042586
SNR of sample 799: 7.788155973156687
SNR of sample 800: 7.806072169551541
SNR of sample 801: 7.9517180171558
SNR of sample 802: 7.850887511068263
SNR of sample 803: 7.906334737494098
SNR of sample 804: 7.896965570119721
SNR of sample 805: 7.770428744330583
SNR of sample 806: 7.796151113332545
SNR of sample 807: 7.808710467442894
SNR of sample 808: 7.771490069031775
SNR of sample 809: 7.817648892304397
SNR of sample 810: 7.944152066334717
SNR of sample 811: 7.8072147761932635
SNR of sample 812: 7.710840798412001
SNR of sample 813: 7.938537399805728
SNR of sample 814: 7.832151247196977
SNR of sample 815: 7.896936060115834
SNR of sample 816: 7.782186668861691
SNR of sample 817: 7.973504683534122
SNR of sample 818: 7.780691495331426
SNR of sample 819: 7.644165792086288
SNR of sample 820: 7.7025557353909395
SNR of sample 821: 7.7884619453022506
SNR of sample 822: 7.823817518555471
SNR of sample 823: 7.80655157768486
SNR of sample 824: 7.826868438781873
SNR of sample 825: 7.821542659659355
SNR of sample 826: 7.7902941541400645
SNR of sample 827: 7.875840031372337
SNR of sample 828: 7.713948667768711
SNR of sample 829: 7.804575442863177
SNR of sample 830: 7.723094698096153
SNR of sample 831: 7.9090874513654335
SNR of sample 832: 7.648146018575441
SNR of sample 833: 7.786028664280005
SNR of sample 834: 7.93877244439809
SNR of sample 835: 7.714859336134269
SNR of sample 836: 7.705130871519588
SNR of sample 837: 7.713533974556196
SNR of sample 838: 7.751091408274865
SNR of sample 839: 7.782773244903861
SNR of sample 840: 7.828960542741637
SNR of sample 841: 7.929160984360222
SNR of sample 842: 7.896838728874945
SNR of sample 843: 7.884680607273583
SNR of sample 844: 7.729631940536129
SNR of sample 845: 7.839416403066161
SNR of sample 846: 7.699477893757483
SNR of sample 847: 7.848996799942043
SNR of sample 848: 7.857153468560227
SNR of sample 849: 7.874218016597295
SNR of sample 850: 7.804642228661447
SNR of sample 851: 7.881049323637407
SNR of sample 852: 7.939445997293822
SNR of sample 853: 7.829595784404253
SNR of sample 854: 7.858407384865734
SNR of sample 855: 7.890833184224298
SNR of sample 856: 7.819449520260858
SNR of sample 857: 7.816559093038051
SNR of sample 858: 7.885067861359676
SNR of sample 859: 7.831173275313781
SNR of sample 860: 7.810930448086168
SNR of sample 861: 7.711191812142443
SNR of sample 862: 7.859874601550211
SNR of sample 863: 7.958295123986991
SNR of sample 864: 7.659279573550628
SNR of sample 865: 7.718595199082466
SNR of sample 866: 7.855504532378132
SNR of sample 867: 7.839806245749086
SNR of sample 868: 7.773304157691763
SNR of sample 869: 7.719683962910079
SNR of sample 870: 7.895538735545826
SNR of sample 871: 7.798722107706261
SNR of sample 872: 7.967528131167995
SNR of sample 873: 7.8707068438541326
SNR of sample 874: 7.802767566835586
SNR of sample 875: 7.876908604144659
SNR of sample 876: 7.934009943946253
SNR of sample 877: 7.804480700219119
SNR of sample 878: 7.76478560323644
SNR of sample 879: 7.641704554218255
SNR of sample 880: 7.86683689159003
SNR of sample 881: 7.975426975541696
SNR of sample 882: 7.807369056564461
SNR of sample 883: 7.922067193601328
SNR of sample 884: 7.830703186129058
SNR of sample 885: 7.956771475891573
SNR of sample 886: 7.723485576217811
SNR of sample 887: 7.791176347940469
SNR of sample 888: 7.7476159581679855
SNR of sample 889: 7.935658362408982
SNR of sample 890: 7.847874902074977
SNR of sample 891: 7.937148876464949
SNR of sample 892: 7.717514201045349
SNR of sample 893: 7.770326753615395
SNR of sample 894: 7.725946296366478
SNR of sample 895: 7.85180594522432
SNR of sample 896: 7.867125778996501
SNR of sample 897: 7.877881916553557
SNR of sample 898: 7.902682745083264
SNR of sample 899: 7.891157276547686
SNR of sample 900: 7.8999186413858675
SNR of sample 901: 8.01492378600703
SNR of sample 902: 7.6978180854686915
SNR of sample 903: 7.8162795245801755
SNR of sample 904: 7.7099948449672455
SNR of sample 905: 7.805240712249046
SNR of sample 906: 7.729667663172413
SNR of sample 907: 7.813066558192079
SNR of sample 908: 7.7081672956037295
SNR of sample 909: 7.849019061874799
SNR of sample 910: 7.916024373156297
SNR of sample 911: 7.769134963633861
SNR of sample 912: 7.740037064362742
SNR of sample 913: 7.712448317044782
SNR of sample 914: 7.803319455680206
SNR of sample 915: 7.909850051992192
SNR of sample 916: 7.805146487324355
SNR of sample 917: 7.974563937357848
SNR of sample 918: 7.836625377961709
SNR of sample 919: 7.727110129502224
SNR of sample 920: 7.779165258639175
SNR of sample 921: 7.760938430624461
SNR of sample 922: 7.841490904567467
SNR of sample 923: 7.739453076917403
SNR of sample 924: 7.881029132582116
SNR of sample 925: 7.884161852468415
SNR of sample 926: 7.9001433315909
SNR of sample 927: 7.688903475698045
SNR of sample 928: 7.8253406489315225
SNR of sample 929: 7.738806963148092
SNR of sample 930: 8.061977228344851
SNR of sample 931: 7.791668181338583
SNR of sample 932: 7.860350903367331
SNR of sample 933: 7.987882785778758
SNR of sample 934: 7.725346777340146
SNR of sample 935: 7.950185050111785
SNR of sample 936: 7.673792800549903
SNR of sample 937: 7.932133728962293
SNR of sample 938: 7.739473267972694
SNR of sample 939: 7.885751768642737
SNR of sample 940: 7.794978478967569
SNR of sample 941: 7.583061963862784
SNR of sample 942: 7.801745071086876
SNR of sample 943: 7.835002327747935
SNR of sample 944: 7.839746708021947
SNR of sample 945: 7.818241163259598
SNR of sample 946: 7.805273846288498
SNR of sample 947: 7.942517626294881
SNR of sample 948: 7.728491922491239
SNR of sample 949: 7.650589136265649
SNR of sample 950: 7.787139690040375
SNR of sample 951: 7.771161317234088
SNR of sample 952: 7.722047869537222
SNR of sample 953: 7.75105154388365
SNR of sample 954: 7.706813977179868
SNR of sample 955: 7.963268336220967
SNR of sample 956: 7.740813643412395
SNR of sample 957: 7.844353892663852
SNR of sample 958: 7.77378253038635
SNR of sample 959: 7.758292884661977
SNR of sample 960: 7.970550059109877
SNR of sample 961: 7.907733097502839
SNR of sample 962: 7.921489418788386
SNR of sample 963: 7.746139422534913
SNR of sample 964: 7.8578813819894355
SNR of sample 965: 7.722519511880043
SNR of sample 966: 7.933838061116597
SNR of sample 967: 7.7375903226369696
SNR of sample 968: 7.815161768468042
SNR of sample 969: 7.902174862384792
SNR of sample 970: 7.948139540895
SNR of sample 971: 7.76215558885495
SNR of sample 972: 7.729639188607259
SNR of sample 973: 7.849291382261544
SNR of sample 974: 7.896270790729965
SNR of sample 975: 7.92170375460609
SNR of sample 976: 7.895980350165395
SNR of sample 977: 7.980196724064663
SNR of sample 978: 7.937860222874431
SNR of sample 979: 7.759550942722415
SNR of sample 980: 7.743745488184517
SNR of sample 981: 7.80137127770431
SNR of sample 982: 7.711403041643949
SNR of sample 983: 7.9601837642357465
SNR of sample 984: 7.910449571018524
SNR of sample 985: 7.892929947658359
SNR of sample 986: 7.767793552755428
SNR of sample 987: 7.866116743951319
SNR of sample 988: 7.931140225498103
SNR of sample 989: 7.9132866731465885
SNR of sample 990: 7.935517542741312
SNR of sample 991: 7.976371813385439
SNR of sample 992: 7.7587168968230875
SNR of sample 993: 7.845001041871896
SNR of sample 994: 7.774207060266826
SNR of sample 995: 7.701164623453328
SNR of sample 996: 7.959050994261987
SNR of sample 997: 7.826355896609102
SNR of sample 998: 7.681954646361754
SNR of sample 999: 7.849540922996166
SNR of sample 1000: 7.835981335069864


==> figs/corrected/freq/144/snr-values-amortized.txt <==
SNR of conditional mean: 1.2916333262192154
SNR of RTM image: -14.72697468777938
SNR of sample 1: 0.5963549844238923
SNR of sample 2: 0.5971335049211691
SNR of sample 3: 0.6795275066505845
SNR of sample 4: 0.6625135656815857
SNR of sample 5: 0.6574437987857699
SNR of sample 6: 0.6649852873667885
SNR of sample 7: 0.7095086998757626
SNR of sample 8: 0.6010679132463927
SNR of sample 9: 0.6719627206980762
SNR of sample 10: 0.6742329201198941
SNR of sample 11: 0.6332206156391622
SNR of sample 12: 0.6512714190692889
SNR of sample 13: 0.7228922632174767
SNR of sample 14: 0.6404228686053243
SNR of sample 15: 0.598710283966568
SNR of sample 16: 0.7286596569595639
SNR of sample 17: 0.7433777713981061
SNR of sample 18: 0.6853389712537393
SNR of sample 19: 0.7611691974256487
SNR of sample 20: 0.7757167233329506
SNR of sample 21: 0.6454174367631654
SNR of sample 22: 0.6442782600122458
SNR of sample 23: 0.6140764536220454
SNR of sample 24: 0.6236226810197425
SNR of sample 25: 0.6941877012350067
SNR of sample 26: 0.7180115286053305
SNR of sample 27: 0.6417879004298512
SNR of sample 28: 0.647546816517313
SNR of sample 29: 0.6879937067349771
SNR of sample 30: 0.5972860379895051
SNR of sample 31: 0.6880615279719801
SNR of sample 32: 0.8542135925315256
SNR of sample 33: 0.6538086322543457
SNR of sample 34: 0.7334483669543262
SNR of sample 35: 0.690326420770292
SNR of sample 36: 0.740234179405112
SNR of sample 37: 0.6026371206460576
SNR of sample 38: 0.7135274964577152
SNR of sample 39: 0.7016573562539326
SNR of sample 40: 0.5907406414695076
SNR of sample 41: 0.6437474035168873
SNR of sample 42: 0.6408954816719588
SNR of sample 43: 0.7061414531164686
SNR of sample 44: 0.5833812606756325
SNR of sample 45: 0.6937178061950461
SNR of sample 46: 0.6174343167178228
SNR of sample 47: 0.5888556252563173
SNR of sample 48: 0.6019168435775047
SNR of sample 49: 0.7541389567189847
SNR of sample 50: 0.7029781230726293
SNR of sample 51: 0.6879528069050287
SNR of sample 52: 0.750894344734615
SNR of sample 53: 0.7237447528692329
SNR of sample 54: 0.6967352040924715
SNR of sample 55: 0.7104126378895583
SNR of sample 56: 0.743434720528414
SNR of sample 57: 0.6900186366069464
SNR of sample 58: 0.7811426164379529
SNR of sample 59: 0.7730655471723572
SNR of sample 60: 0.6076055439758937
SNR of sample 61: 0.6467810448594347
SNR of sample 62: 0.5943107047906024
SNR of sample 63: 0.65311145841252
SNR of sample 64: 0.7145807965087274
SNR of sample 65: 0.6542529649005887
SNR of sample 66: 0.5715847013368044
SNR of sample 67: 0.6514628458050282
SNR of sample 68: 0.6748461587094365
SNR of sample 69: 0.6583233392744223
SNR of sample 70: 0.7393642814396595
SNR of sample 71: 0.6207011259200284
SNR of sample 72: 0.6872316238275845
SNR of sample 73: 0.5533128964521307
SNR of sample 74: 0.6599246452748061
SNR of sample 75: 0.6594509967694389
SNR of sample 76: 0.6052061735721502
SNR of sample 77: 0.6594560445332616
SNR of sample 78: 0.7023034053083227
SNR of sample 79: 0.6060682410321855
SNR of sample 80: 0.5889647993277143
SNR of sample 81: 0.7421698026863713
SNR of sample 82: 0.640988024008709
SNR of sample 83: 0.6574761562461721
SNR of sample 84: 0.6945297843063787
SNR of sample 85: 0.7795159421886139
SNR of sample 86: 0.6468016242042505
SNR of sample 87: 0.6548798583384208
SNR of sample 88: 0.5685618026711106
SNR of sample 89: 0.575156835535365
SNR of sample 90: 0.6457241854877782
SNR of sample 91: 0.6328648130045796
SNR of sample 92: 0.6656084920541349
SNR of sample 93: 0.6621324595129686
SNR of sample 94: 0.5677133900593649
SNR of sample 95: 0.6860118122853426
SNR of sample 96: 0.6514645283929692
SNR of sample 97: 0.6694275136755642
SNR of sample 98: 0.6387721851203667
SNR of sample 99: 0.6354723713085509
SNR of sample 100: 0.6694012394177177
SNR of sample 101: 0.6767527249912546
SNR of sample 102: 0.5440342652519599
SNR of sample 103: 0.5958282049685446
SNR of sample 104: 0.757331084902582
SNR of sample 105: 0.5922985237580316
SNR of sample 106: 0.6598855574626403
SNR of sample 107: 0.741156561171337
SNR of sample 108: 0.5810073879506858
SNR of sample 109: 0.6302257385341767
SNR of sample 110: 0.7278281349421483
SNR of sample 111: 0.7267163326027288
SNR of sample 112: 0.5636377090620254
SNR of sample 113: 0.7598926956127822
SNR of sample 114: 0.6743162729378902
SNR of sample 115: 0.6860684378410464
SNR of sample 116: 0.6630667488246216
SNR of sample 117: 0.691821464870715
SNR of sample 118: 0.6928228635552421
SNR of sample 119: 0.6189463808424173
SNR of sample 120: 0.5922969058850115
SNR of sample 121: 0.6621525858533388
SNR of sample 122: 0.6576906214937178
SNR of sample 123: 0.7256468538215155
SNR of sample 124: 0.6725064554626746
SNR of sample 125: 0.7860623741473443
SNR of sample 126: 0.7087138065035223
SNR of sample 127: 0.6458931561459985
SNR of sample 128: 0.6900080233599344
SNR of sample 129: 0.6067922068512241
SNR of sample 130: 0.6790460276397998
SNR of sample 131: 0.6450560686453937
SNR of sample 132: 0.6725696819403005
SNR of sample 133: 0.7621695606714429
SNR of sample 134: 0.6106182176841005
SNR of sample 135: 0.6141631069010025
SNR of sample 136: 0.7010747925368515
SNR of sample 137: 0.6118363466384015
SNR of sample 138: 0.7338675254963762
SNR of sample 139: 0.6014119377653889
SNR of sample 140: 0.7011107093178979
SNR of sample 141: 0.6222120898909692
SNR of sample 142: 0.6925088667594993
SNR of sample 143: 0.6856879788216375
SNR of sample 144: 0.6833386330516757
SNR of sample 145: 0.7800879573736038
SNR of sample 146: 0.582410731008329
SNR of sample 147: 0.6789653928484775
SNR of sample 148: 0.6209891720325287
SNR of sample 149: 0.7350799595376465
SNR of sample 150: 0.674607813656114
SNR of sample 151: 0.7218598660858843
SNR of sample 152: 0.7252073100794121
SNR of sample 153: 0.688374812903594
SNR of sample 154: 0.664843885264831
SNR of sample 155: 0.6154478922237321
SNR of sample 156: 0.6523987529897013
SNR of sample 157: 0.6977607414424586
SNR of sample 158: 0.5797205317504905
SNR of sample 159: 0.7079009870982191
SNR of sample 160: 0.7703247408464496
SNR of sample 161: 0.7018347398518574
SNR of sample 162: 0.668818546270795
SNR of sample 163: 0.7115234695051657
SNR of sample 164: 0.6510884052732541
SNR of sample 165: 0.6483250134399858
SNR of sample 166: 0.6091381227303833
SNR of sample 167: 0.6366895295390399
SNR of sample 168: 0.7261168782913178
SNR of sample 169: 0.5896385463682088
SNR of sample 170: 0.6738586090179616
SNR of sample 171: 0.6657135890855211
SNR of sample 172: 0.7281315832058001
SNR of sample 173: 0.6388273222328921
SNR of sample 174: 0.6443501582892595
SNR of sample 175: 0.6872512324485883
SNR of sample 176: 0.6483685018667664
SNR of sample 177: 0.6746351880676142
SNR of sample 178: 0.768671792339264
SNR of sample 179: 0.6181858510931241
SNR of sample 180: 0.5973891935732673
SNR of sample 181: 0.5626494475064215
SNR of sample 182: 0.7296956781267213
SNR of sample 183: 0.7520414167058729
SNR of sample 184: 0.6300732054658408
SNR of sample 185: 0.6458262409178868
SNR of sample 186: 0.6441728394062554
SNR of sample 187: 0.7519330192135255
SNR of sample 188: 0.7279576294986778
SNR of sample 189: 0.6312539939108376
SNR of sample 190: 0.6753156007449516
SNR of sample 191: 0.7200310871388731
SNR of sample 192: 0.6754896838819153
SNR of sample 193: 0.6631578027181934
SNR of sample 194: 0.639463211044716
SNR of sample 195: 0.6597666114382018
SNR of sample 196: 0.6642419717864293
SNR of sample 197: 0.7027743357870163
SNR of sample 198: 0.6384011097644744
SNR of sample 199: 0.7430749055687416
SNR of sample 200: 0.7212646829592463
SNR of sample 201: 0.6331036757772687
SNR of sample 202: 0.603422371495098
SNR of sample 203: 0.7706624880181278
SNR of sample 204: 0.6603402444962119
SNR of sample 205: 0.7080458838059002
SNR of sample 206: 0.7702500598278414
SNR of sample 207: 0.6662546705383666
SNR of sample 208: 0.6792425021393619
SNR of sample 209: 0.7614173144320128
SNR of sample 210: 0.7453496350350158
SNR of sample 211: 0.6569049176402317
SNR of sample 212: 0.71905415069441
SNR of sample 213: 0.6319349243075414
SNR of sample 214: 0.6569451056060512
SNR of sample 215: 0.6289415356457344
SNR of sample 216: 0.6421886799343929
SNR of sample 217: 0.7061279276980206
SNR of sample 218: 0.6450365894542316
SNR of sample 219: 0.6475557471763841
SNR of sample 220: 0.6785046873272711
SNR of sample 221: 0.665124424446518
SNR of sample 222: 0.7032318702771033
SNR of sample 223: 0.7129345783533053
SNR of sample 224: 0.721048082119314
SNR of sample 225: 0.7255061635836868
SNR of sample 226: 0.7216899894187727
SNR of sample 227: 0.5966555205161079
SNR of sample 228: 0.684980450592483
SNR of sample 229: 0.6526482290094022
SNR of sample 230: 0.6183320420992212
SNR of sample 231: 0.668598839114664
SNR of sample 232: 0.7428290535846057
SNR of sample 233: 0.6038901956575929
SNR of sample 234: 0.6337129020417211
SNR of sample 235: 0.6653552625690272
SNR of sample 236: 0.5312402548387737
SNR of sample 237: 0.5864835645491532
SNR of sample 238: 0.7092519757849316
SNR of sample 239: 0.6468719046082441
SNR of sample 240: 0.6905954406960759
SNR of sample 241: 0.6142764874422518
SNR of sample 242: 0.5841055500692751
SNR of sample 243: 0.7207724612716081
SNR of sample 244: 0.6464430388280734
SNR of sample 245: 0.5744903365660006
SNR of sample 246: 0.6735235151580364
SNR of sample 247: 0.6546197043567872
SNR of sample 248: 0.6760156867582134
SNR of sample 249: 0.7424793988674996
SNR of sample 250: 0.5958675516403936
SNR of sample 251: 0.6589957920165007
SNR of sample 252: 0.6185544025671051
SNR of sample 253: 0.7389651845230588
SNR of sample 254: 0.5661692920489723
SNR of sample 255: 0.6162414912975562
SNR of sample 256: 0.6347025873255827
SNR of sample 257: 0.8165393483808049
SNR of sample 258: 0.7398964322334339
SNR of sample 259: 0.7301405284923307
SNR of sample 260: 0.6732029174403715
SNR of sample 261: 0.652435575779639
SNR of sample 262: 0.5593265304678786
SNR of sample 263: 0.6587953051918487
SNR of sample 264: 0.6655039774570357
SNR of sample 265: 0.665637549053576
SNR of sample 266: 0.5639907289550133
SNR of sample 267: 0.6162803849649597
SNR of sample 268: 0.719869688126387
SNR of sample 269: 0.5655443400587643
SNR of sample 270: 0.6705756210855549
SNR of sample 271: 0.657859268577334
SNR of sample 272: 0.6348891604422617
SNR of sample 273: 0.6268017367893373
SNR of sample 274: 0.7637568235340122
SNR of sample 275: 0.5562901710986574
SNR of sample 276: 0.6761108176917959
SNR of sample 277: 0.6746956318036456
SNR of sample 278: 0.7151654311032742
SNR of sample 279: 0.5837733036658654
SNR of sample 280: 0.6628633498285335
SNR of sample 281: 0.561037787118709
SNR of sample 282: 0.6546314177574527
SNR of sample 283: 0.7211392007278066
SNR of sample 284: 0.6310324100220034
SNR of sample 285: 0.7219960262792567
SNR of sample 286: 0.6571137526896675
SNR of sample 287: 0.63969443745675
SNR of sample 288: 0.6980451635193939
SNR of sample 289: 0.6859485210927959
SNR of sample 290: 0.728763847982059
SNR of sample 291: 0.5508865399264118
SNR of sample 292: 0.7860623741473443
SNR of sample 293: 0.6041765591821524
SNR of sample 294: 0.675481853376498
SNR of sample 295: 0.6589874437917169
SNR of sample 296: 0.7471341489761968
SNR of sample 297: 0.6578006368590853
SNR of sample 298: 0.6942915039679769
SNR of sample 299: 0.6026043748961306
SNR of sample 300: 0.6573477618432961
SNR of sample 301: 0.6542144595227101
SNR of sample 302: 0.6077243605704906
SNR of sample 303: 0.7507803170441577
SNR of sample 304: 0.6295783304664496
SNR of sample 305: 0.7295476103879209
SNR of sample 306: 0.7021102959846425
SNR of sample 307: 0.7261894884324603
SNR of sample 308: 0.65170112614343
SNR of sample 309: 0.6093386095550353
SNR of sample 310: 0.5358970758249367
SNR of sample 311: 0.5534656883801499
SNR of sample 312: 0.7023034053083227
SNR of sample 313: 0.6171769454777837
SNR of sample 314: 0.6155784869339153
SNR of sample 315: 0.7177348723188918
SNR of sample 316: 0.5291072510490611
SNR of sample 317: 0.8139774788109215
SNR of sample 318: 0.5829256029182487
SNR of sample 319: 0.6064613194611513
SNR of sample 320: 0.654441091175367
SNR of sample 321: 0.7187026839595214
SNR of sample 322: 0.6890103134258931
SNR of sample 323: 0.6068426844894516
SNR of sample 324: 0.6752719828883295
SNR of sample 325: 0.7444996045502501
SNR of sample 326: 0.5955886303317267
SNR of sample 327: 0.5863694721437751
SNR of sample 328: 0.6099517187147361
SNR of sample 329: 0.7034839348936364
SNR of sample 330: 0.7115594510011329
SNR of sample 331: 0.6416713488574826
SNR of sample 332: 0.6785131002669756
SNR of sample 333: 0.6746234746669486
SNR of sample 334: 0.6493771486224236
SNR of sample 335: 0.6814782085083911
SNR of sample 336: 0.6575147263389715
SNR of sample 337: 0.6195996132530168
SNR of sample 338: 0.6233879600019849
SNR of sample 339: 0.6467553530358754
SNR of sample 340: 0.6579312962841893
SNR of sample 341: 0.6702691312206253
SNR of sample 342: 0.686661744234981
SNR of sample 343: 0.6668684268472754
SNR of sample 344: 0.5268752334305177
SNR of sample 345: 0.5772646652208848
SNR of sample 346: 0.6565330657052897
SNR of sample 347: 0.6463482314690949
SNR of sample 348: 0.6831437117102129
SNR of sample 349: 0.7831576449270392
SNR of sample 350: 0.6827438382145625
SNR of sample 351: 0.5841021848933933
SNR of sample 352: 0.6798308901993154
SNR of sample 353: 0.6920407190224003
SNR of sample 354: 0.7012627893817882
SNR of sample 355: 0.5914350325697386
SNR of sample 356: 0.6951837285811071
SNR of sample 357: 0.5874296966913134
SNR of sample 358: 0.6718743848311782
SNR of sample 359: 0.7122269854092301
SNR of sample 360: 0.6660343809479485
SNR of sample 361: 0.627478396001268
SNR of sample 362: 0.5804538812330459
SNR of sample 363: 0.6826402296263547
SNR of sample 364: 0.6904648459858926
SNR of sample 365: 0.6397462741083144
SNR of sample 366: 0.6463136737013854
SNR of sample 367: 0.6968777063480828
SNR of sample 368: 0.560588859713089
SNR of sample 369: 0.6132629870675342
SNR of sample 370: 0.6964502642961697
SNR of sample 371: 0.7052351206506031
SNR of sample 372: 0.5834831866758994
SNR of sample 373: 0.6389215471575832
SNR of sample 374: 0.7151907346373088
SNR of sample 375: 0.6980720849264486
SNR of sample 376: 0.7028815684107892
SNR of sample 377: 0.6431559091407353
SNR of sample 378: 0.5793552807374706
SNR of sample 379: 0.6512904452560053
SNR of sample 380: 0.7158035202224056
SNR of sample 381: 0.7175217660846829
SNR of sample 382: 0.682797616313751
SNR of sample 383: 0.5719823098102265
SNR of sample 384: 0.7441922086764293
SNR of sample 385: 0.6069231898509323
SNR of sample 386: 0.7575643821920819
SNR of sample 387: 0.7384065653266754
SNR of sample 388: 0.7114464587494085
SNR of sample 389: 0.7103558829040129
SNR of sample 390: 0.7516496325753231
SNR of sample 391: 0.6263214873620478
SNR of sample 392: 0.7710822937093859
SNR of sample 393: 0.7938009196622122
SNR of sample 394: 0.6560573463224566
SNR of sample 395: 0.6727592966582574
SNR of sample 396: 0.652214574325092
SNR of sample 397: 0.6685317297417899
SNR of sample 398: 0.6096984892296285
SNR of sample 399: 0.7396929685224249
SNR of sample 400: 0.6405895095263956
SNR of sample 401: 0.5600238984544667
SNR of sample 402: 0.6010363323650402
SNR of sample 403: 0.7080554616141792
SNR of sample 404: 0.6584970341218613
SNR of sample 405: 0.6935271560383564
SNR of sample 406: 0.7762092038802719
SNR of sample 407: 0.7797555168254316
SNR of sample 408: 0.6753195483551206
SNR of sample 409: 0.7013284750264046
SNR of sample 410: 0.6981349231145496
SNR of sample 411: 0.5788178880351109
SNR of sample 412: 0.6473633497168326
SNR of sample 413: 0.6597592986521509
SNR of sample 414: 0.8036740868398131
SNR of sample 415: 0.6309862035685491
SNR of sample 416: 0.7252968108148846
SNR of sample 417: 0.7115802244907111
SNR of sample 418: 0.6350094654800371
SNR of sample 419: 0.6644570841831832
SNR of sample 420: 0.7136045072134723
SNR of sample 421: 0.7419797996788897
SNR of sample 422: 0.6350897119818346
SNR of sample 423: 0.6417282332728697
SNR of sample 424: 0.6689482996870078
SNR of sample 425: 0.648724951650557
SNR of sample 426: 0.6842146789346047
SNR of sample 427: 0.7252855504186646
SNR of sample 428: 0.6772105830559457
SNR of sample 429: 0.6367842074681767
SNR of sample 430: 0.6847888297119813
SNR of sample 431: 0.6195662850688025
SNR of sample 432: 0.7277380517723886
SNR of sample 433: 0.5137060382639681
SNR of sample 434: 0.6232778152067758
SNR of sample 435: 0.6451832334647744
SNR of sample 436: 0.746015875144697
SNR of sample 437: 0.6467877104962776
SNR of sample 438: 0.5244215995656797
SNR of sample 439: 0.7385829782007881
SNR of sample 440: 0.6672966454782381
SNR of sample 441: 0.5648177856428934
SNR of sample 442: 0.6883999870077869
SNR of sample 443: 0.6109020573267485
SNR of sample 444: 0.6891975336917803
SNR of sample 445: 0.7147826423467163
SNR of sample 446: 0.6098467511131913
SNR of sample 447: 0.6551244160241406
SNR of sample 448: 0.7045523135211961
SNR of sample 449: 0.5364885378436285
SNR of sample 450: 0.6782275780363867
SNR of sample 451: 0.6726547173462375
SNR of sample 452: 0.6132602043259396
SNR of sample 453: 0.5775982706376314
SNR of sample 454: 0.552697133980677
SNR of sample 455: 0.6509003437133964
SNR of sample 456: 0.5878711818810409
SNR of sample 457: 0.6969175707392983
SNR of sample 458: 0.614772656740059
SNR of sample 459: 0.6485291890151237
SNR of sample 460: 0.6686412921027117
SNR of sample 461: 0.6935596429286001
SNR of sample 462: 0.6796735682268399
SNR of sample 463: 0.5287760400843842
SNR of sample 464: 0.7003945740042765
SNR of sample 465: 0.641543148599369
SNR of sample 466: 0.6186077923767688
SNR of sample 467: 0.5984041176762425
SNR of sample 468: 0.7107329120326192
SNR of sample 469: 0.6964755031152835
SNR of sample 470: 0.651877474302622
SNR of sample 471: 0.7166440376138129
SNR of sample 472: 0.7744516113461456
SNR of sample 473: 0.6613257233102211
SNR of sample 474: 0.6277610707753415
SNR of sample 475: 0.6445023677829914
SNR of sample 476: 0.7802799665436304
SNR of sample 477: 0.6211354277535466
SNR of sample 478: 0.6981186796694278
SNR of sample 479: 0.6971060205886807
SNR of sample 480: 0.7231291198276207
SNR of sample 481: 0.6998670826847999
SNR of sample 482: 0.6838892275978794
SNR of sample 483: 0.6153461603682275
SNR of sample 484: 0.6706802003975748
SNR of sample 485: 0.66483657247878
SNR of sample 486: 0.7007475938972644
SNR of sample 487: 0.7362547942099293
SNR of sample 488: 0.7006420438614325
SNR of sample 489: 0.6789127796178636
SNR of sample 490: 0.7317422227822393
SNR of sample 491: 0.6564810996238838
SNR of sample 492: 0.5157176692197122
SNR of sample 493: 0.6576772255051113
SNR of sample 494: 0.6857558000586405
SNR of sample 495: 0.6721775095202259
SNR of sample 496: 0.6977169294410741
SNR of sample 497: 0.5945707293423945
SNR of sample 498: 0.6489190964129701
SNR of sample 499: 0.6793841631010027
SNR of sample 500: 0.5973947590564564
SNR of sample 501: 0.5639073114220965
SNR of sample 502: 0.6747913451715152
SNR of sample 503: 0.575894262057931
SNR of sample 504: 0.7113077099592038
SNR of sample 505: 0.7196857683214608
SNR of sample 506: 0.6577045999166116
SNR of sample 507: 0.540691966094636
SNR of sample 508: 0.5804206824786732
SNR of sample 509: 0.5878296349018846
SNR of sample 510: 0.6436543434607707
SNR of sample 511: 0.6434853728025504
SNR of sample 512: 0.7508553863522909
SNR of sample 513: 0.6629125331683448
SNR of sample 514: 0.7223116409480197
SNR of sample 515: 0.6733175922800368
SNR of sample 516: 0.6333308898642129
SNR of sample 517: 0.7108469397230766
SNR of sample 518: 0.6518233726288295
SNR of sample 519: 0.6348151265728615
SNR of sample 520: 0.6861272637040576
SNR of sample 521: 0.6224034519117878
SNR of sample 522: 0.6723251889695016
SNR of sample 523: 0.6375859606220223
SNR of sample 524: 0.6417182024601449
SNR of sample 525: 0.6418257586585219
SNR of sample 526: 0.6800823076666405
SNR of sample 527: 0.6846527342335297
SNR of sample 528: 0.6556212971860766
SNR of sample 529: 0.6589985747580953
SNR of sample 530: 0.6979806427433519
SNR of sample 531: 0.6332412596988988
SNR of sample 532: 0.577822378408377
SNR of sample 533: 0.5913701882190926
SNR of sample 534: 0.6337273981839814
SNR of sample 535: 0.6083407054762316
SNR of sample 536: 0.6796058764196785
SNR of sample 537: 0.659721893427926
SNR of sample 538: 0.6637361599654222
SNR of sample 539: 0.6914632677840628
SNR of sample 540: 0.6955757715713401
SNR of sample 541: 0.7358169977706877
SNR of sample 542: 0.540666630203141
SNR of sample 543: 0.5996560278192034
SNR of sample 544: 0.5997536826346972
SNR of sample 545: 0.7028961939828909
SNR of sample 546: 0.7620678288159385
SNR of sample 547: 0.7044288374523013
SNR of sample 548: 0.8019296314346099
SNR of sample 549: 0.6960463784754296
SNR of sample 550: 0.6229318492401557
SNR of sample 551: 0.652291002646562
SNR of sample 552: 0.6809008866998951
SNR of sample 553: 0.6550144006587731
SNR of sample 554: 0.7519990931476668
SNR of sample 555: 0.5875033422711888
SNR of sample 556: 0.6938271096962847
SNR of sample 557: 0.6566078761537396
SNR of sample 558: 0.6485693122660224
SNR of sample 559: 0.6063941453733563
SNR of sample 560: 0.6125918933387927
SNR of sample 561: 0.5920192141598398
SNR of sample 562: 0.6321092015892676
SNR of sample 563: 0.6854392793809861
SNR of sample 564: 0.7849725748809984
SNR of sample 565: 0.6196752649954371
SNR of sample 566: 0.5994474516294509
SNR of sample 567: 0.6950547517439439
SNR of sample 568: 0.7323370176193524
SNR of sample 569: 0.7946994863375813
SNR of sample 570: 0.6770409652485174
SNR of sample 571: 0.6784526565309443
SNR of sample 572: 0.7902001167537352
SNR of sample 573: 0.8145665787350038
SNR of sample 574: 0.6597621461086663
SNR of sample 575: 0.6665128830723761
SNR of sample 576: 0.6542412514999231
SNR of sample 577: 0.756637988100767
SNR of sample 578: 0.7824585296375894
SNR of sample 579: 0.6122418503321618
SNR of sample 580: 0.6794479720129158
SNR of sample 581: 0.5269142888852231
SNR of sample 582: 0.6099928126894468
SNR of sample 583: 0.6989748580716698
SNR of sample 584: 0.6559970320162669
SNR of sample 585: 0.7085267156674768
SNR of sample 586: 0.5980075446415531
SNR of sample 587: 0.7512878114531057
SNR of sample 588: 0.7067687348438256
SNR of sample 589: 0.538617270448568
SNR of sample 590: 0.6193405594250369
SNR of sample 591: 0.5542167050360848
SNR of sample 592: 0.5858964707876158
SNR of sample 593: 0.6337062364048783
SNR of sample 594: 0.5878528675584532
SNR of sample 595: 0.7268565051211912
SNR of sample 596: 0.6659427446200895
SNR of sample 597: 0.6553767395003569
SNR of sample 598: 0.6606715201758095
SNR of sample 599: 0.5882827687773569
SNR of sample 600: 0.6278512833749429
SNR of sample 601: 0.5978322966360149
SNR of sample 602: 0.6923894677306152
SNR of sample 603: 0.6972356445750518
SNR of sample 604: 0.5666185430291963
SNR of sample 605: 0.6469723421653325
SNR of sample 606: 0.5287639060367334
SNR of sample 607: 0.5416788039219821
SNR of sample 608: 0.6413257711803871
SNR of sample 609: 0.6212694523545325
SNR of sample 610: 0.7083458374638285
SNR of sample 611: 0.7187099320306515
SNR of sample 612: 0.6551271987657351
SNR of sample 613: 0.7036366621067348
SNR of sample 614: 0.6272073699129391
SNR of sample 615: 0.8500703491568662
SNR of sample 616: 0.6784526565309443
SNR of sample 617: 0.6485553985580494
SNR of sample 618: 0.6634377594655932
SNR of sample 619: 0.6268929848276714
SNR of sample 620: 0.609597404523332
SNR of sample 621: 0.5504794183596313
SNR of sample 622: 0.6896430959215185
SNR of sample 623: 0.6239792602333747
SNR of sample 624: 0.6509355486303141
SNR of sample 625: 0.6373235416181605
SNR of sample 626: 0.7140395209111196
SNR of sample 627: 0.7134847846099843
SNR of sample 628: 0.7121578698738111
SNR of sample 629: 0.7148247717601599
SNR of sample 630: 0.6573270530686387
SNR of sample 631: 0.6806041040730862
SNR of sample 632: 0.6234163051372973
SNR of sample 633: 0.7148888395317563
SNR of sample 634: 0.6716047177561862
SNR of sample 635: 0.7055147538233989
SNR of sample 636: 0.6744270648823073
SNR of sample 637: 0.6522475142197814
SNR of sample 638: 0.6915081152241802
SNR of sample 639: 0.632234489675945
SNR of sample 640: 0.6889290314853629
SNR of sample 641: 0.6162709365865222
SNR of sample 642: 0.6650070315801788
SNR of sample 643: 0.752845952601313
SNR of sample 644: 0.7625019365046943
SNR of sample 645: 0.6394102095245772
SNR of sample 646: 0.6432384206647609
SNR of sample 647: 0.5438231651802959
SNR of sample 648: 0.6306861204807791
SNR of sample 649: 0.6788461879643558
SNR of sample 650: 0.6874669272796293
SNR of sample 651: 0.7212669479814745
SNR of sample 652: 0.6589796132862996
SNR of sample 653: 0.6966365138382448
SNR of sample 654: 0.6593465468872605
SNR of sample 655: 0.5383324924395683
SNR of sample 656: 0.6829622510722774
SNR of sample 657: 0.5520819539435105
SNR of sample 658: 0.6248910287525877
SNR of sample 659: 0.5917758860576153
SNR of sample 660: 0.6552790199699422
SNR of sample 661: 0.5639122944709984
SNR of sample 662: 0.7376253915176455
SNR of sample 663: 0.6266686829121635
SNR of sample 664: 0.5772679656818458
SNR of sample 665: 0.7240452242465277
SNR of sample 666: 0.7071359920193905
SNR of sample 667: 0.6726088344673872
SNR of sample 668: 0.6132769007755072
SNR of sample 669: 0.5992217259856851
SNR of sample 670: 0.6934430266413106
SNR of sample 671: 0.6377698157120275
SNR of sample 672: 0.6599358409561052
SNR of sample 673: 0.6672737363962734
SNR of sample 674: 0.6903281033582329
SNR of sample 675: 0.7168357232092355
SNR of sample 676: 0.6521771691008671
SNR of sample 677: 0.6894833794969732
SNR of sample 678: 0.7149231384397826
SNR of sample 679: 0.6384495812401568
SNR of sample 680: 0.6375842780340814
SNR of sample 681: 0.7313367190884791
SNR of sample 682: 0.6211582721205905
SNR of sample 683: 0.6666889723718848
SNR of sample 684: 0.6730485076393322
SNR of sample 685: 0.6612927834155318
SNR of sample 686: 0.6396498488763158
SNR of sample 687: 0.6994686329174072
SNR of sample 688: 0.6612145430762792
SNR of sample 689: 0.7557800623956632
SNR of sample 690: 0.6606799331155142
SNR of sample 691: 0.667940170650717
SNR of sample 692: 0.6922386172502201
SNR of sample 693: 0.6805067081172756
SNR of sample 694: 0.6307718677508449
SNR of sample 695: 0.6546515440978229
SNR of sample 696: 0.6520533047424475
SNR of sample 697: 0.6541485797333312
SNR of sample 698: 0.7236147405933369
SNR of sample 699: 0.7454895486937949
SNR of sample 700: 0.7447607292556959
SNR of sample 701: 0.6757722292261473
SNR of sample 702: 0.6279536623796554
SNR of sample 703: 0.706951230920494
SNR of sample 704: 0.7132819033332625
SNR of sample 705: 0.612959668233724
SNR of sample 706: 0.6034711665453846
SNR of sample 707: 0.7089553225879642
SNR of sample 708: 0.5927857623967678
SNR of sample 709: 0.5869410990392403
SNR of sample 710: 0.76508652101178
SNR of sample 711: 0.7168975906735245
SNR of sample 712: 0.6213350732842281
SNR of sample 713: 0.7369862669597814
SNR of sample 714: 0.6586981033808006
SNR of sample 715: 0.6193088491138427
SNR of sample 716: 0.6633785453130572
SNR of sample 717: 0.696382378344246
SNR of sample 718: 0.713618550351287
SNR of sample 719: 0.6600230119544288
SNR of sample 720: 0.622996887735564
SNR of sample 721: 0.6595671600522827
SNR of sample 722: 0.64037103195376
SNR of sample 723: 0.5656482075066553
SNR of sample 724: 0.6852179543518352
SNR of sample 725: 0.6706226041180589
SNR of sample 726: 0.6687766110021137
SNR of sample 727: 0.6849440160920702
SNR of sample 728: 0.6435846454910643
SNR of sample 729: 0.688805231841864
SNR of sample 730: 0.7119668314275965
SNR of sample 731: 0.5655990241668439
SNR of sample 732: 0.6766402504588966
SNR of sample 733: 0.719582806882461
SNR of sample 734: 0.6909687810741963
SNR of sample 735: 0.613654124048876
SNR of sample 736: 0.6714598857634261
SNR of sample 737: 0.6154262127252625
SNR of sample 738: 0.6504578877998569
SNR of sample 739: 0.6584702421446483
SNR of sample 740: 0.5992383577203318
SNR of sample 741: 0.6632639999032334
SNR of sample 742: 0.6528949222875086
SNR of sample 743: 0.6897131821807496
SNR of sample 744: 0.6990416438699399
SNR of sample 745: 0.6701461081561761
SNR of sample 746: 0.6653899497665784
SNR of sample 747: 0.5488777240697227
SNR of sample 748: 0.7020637012416633
SNR of sample 749: 0.6683813322658405
SNR of sample 750: 0.6680285065176149
SNR of sample 751: 0.6713111061604968
SNR of sample 752: 0.7465219458253873
SNR of sample 753: 0.6488526989042248
SNR of sample 754: 0.6345037830888717
SNR of sample 755: 0.6829342942264899
SNR of sample 756: 0.6879471767069186
SNR of sample 757: 0.717190555120006
SNR of sample 758: 0.6903959245952359
SNR of sample 759: 0.5016674127638713
SNR of sample 760: 0.6969180884586647
SNR of sample 761: 0.5833929093613772
SNR of sample 762: 0.5363921449690903
SNR of sample 763: 0.5807151353683332
SNR of sample 764: 0.7010994489216779
SNR of sample 765: 0.7961049002726901
SNR of sample 766: 0.7383006270013185
SNR of sample 767: 0.595483339155578
SNR of sample 768: 0.6794563849526204
SNR of sample 769: 0.6457843703641263
SNR of sample 770: 0.6925166972649166
SNR of sample 771: 0.7419053128050438
SNR of sample 772: 0.7348478271167211
SNR of sample 773: 0.7429846929691403
SNR of sample 774: 0.7068591415881893
SNR of sample 775: 0.6326548778014902
SNR of sample 776: 0.708412170257653
SNR of sample 777: 0.6476449890521733
SNR of sample 778: 0.6695483364327061
SNR of sample 779: 0.680538030138945
SNR of sample 780: 0.7599570869589826
SNR of sample 781: 0.6872630105641747
SNR of sample 782: 0.6973674688687304
SNR of sample 783: 0.604324238631428
SNR of sample 784: 0.6615715105794362
SNR of sample 785: 0.5740047158002844
SNR of sample 786: 0.5304857112196549
SNR of sample 787: 0.6785897874481288
SNR of sample 788: 0.7125805230215846
SNR of sample 789: 0.6284840658705682
SNR of sample 790: 0.7039010872731415
SNR of sample 791: 0.6517619581689861
SNR of sample 792: 0.669336912786438
SNR of sample 793: 0.6153567089003187
SNR of sample 794: 0.7153807376447905
SNR of sample 795: 0.6506280880415725
SNR of sample 796: 0.6541296182615355
SNR of sample 797: 0.6373836617795877
SNR of sample 798: 0.6350752158395744
SNR of sample 799: 0.6058029098568875
SNR of sample 800: 0.6887401933464556
SNR of sample 801: 0.6871682679201171
SNR of sample 802: 0.6218895507256801
SNR of sample 803: 0.603940155576454
SNR of sample 804: 0.6301968109645771
SNR of sample 805: 0.7140782851486813
SNR of sample 806: 0.5700802735728647
SNR of sample 807: 0.7118493738463365
SNR of sample 808: 0.6744247998600792
SNR of sample 809: 0.6718967114788557
SNR of sample 810: 0.679919355496055
SNR of sample 811: 0.6451960470190936
SNR of sample 812: 0.6573304182445205
SNR of sample 813: 0.6655084427865713
SNR of sample 814: 0.7037803939458414
SNR of sample 815: 0.7594305016483972
SNR of sample 816: 0.6802485602981869
SNR of sample 817: 0.6936544502875786
SNR of sample 818: 0.5787974381201367
SNR of sample 819: 0.5880767164695156
SNR of sample 820: 0.6474932972778078
SNR of sample 821: 0.7343869274507523
SNR of sample 822: 0.6845978559806876
SNR of sample 823: 0.6895708093549799
SNR of sample 824: 0.5791787384335162
SNR of sample 825: 0.7240722103685031
SNR of sample 826: 0.6258240884807453
SNR of sample 827: 0.7038033677427269
SNR of sample 828: 0.6450031318401758
SNR of sample 829: 0.6317038273253489
SNR of sample 830: 0.6552148227685043
SNR of sample 831: 0.721509952509095
SNR of sample 832: 0.6485788253593806
SNR of sample 833: 0.6784945917996256
SNR of sample 834: 0.7386996592029984
SNR of sample 835: 0.6800884555841169
SNR of sample 836: 0.6818640388662269
SNR of sample 837: 0.623101467047584
SNR of sample 838: 0.6875566221598641
SNR of sample 839: 0.6332184153318549
SNR of sample 840: 0.6844538652818978
SNR of sample 841: 0.7090514242453588
SNR of sample 842: 0.6446696558532707
SNR of sample 843: 0.6362037146285613
SNR of sample 844: 0.7090839758505234
SNR of sample 845: 0.8117642932343322
SNR of sample 846: 0.6241183325981833
SNR of sample 847: 0.7274514941030668
SNR of sample 848: 0.6257956786305122
SNR of sample 849: 0.6814009388929507
SNR of sample 850: 0.6675745313481721
SNR of sample 851: 0.6946167611599399
SNR of sample 852: 0.7399392735110065
SNR of sample 853: 0.6637339596581149
SNR of sample 854: 0.7140766025607405
SNR of sample 855: 0.7066502418238327
SNR of sample 856: 0.7233750365266775
SNR of sample 857: 0.6707657535228781
SNR of sample 858: 0.6515733141748413
SNR of sample 859: 0.722879902667603
SNR of sample 860: 0.6073768414457711
SNR of sample 861: 0.5069746834190392
SNR of sample 862: 0.652071683779956
SNR of sample 863: 0.6837772060699671
SNR of sample 864: 0.6651165939411007
SNR of sample 865: 0.7432655557254313
SNR of sample 866: 0.619587964567272
SNR of sample 867: 0.7421078057922408
SNR of sample 868: 0.6350273267981792
SNR of sample 869: 0.7366374535366458
SNR of sample 870: 0.6327740179706911
SNR of sample 871: 0.7091171098899752
SNR of sample 872: 0.562767099232444
SNR of sample 873: 0.67089945454926
SNR of sample 874: 0.6046178502271176
SNR of sample 875: 0.5759119292313106
SNR of sample 876: 0.6862174763036589
SNR of sample 877: 0.673710929568686
SNR of sample 878: 0.6266369726009693
SNR of sample 879: 0.5755163916353542
SNR of sample 880: 0.6083118426215528
SNR of sample 881: 0.6917867129582431
SNR of sample 882: 0.6166155435398056
SNR of sample 883: 0.6802609208480606
SNR of sample 884: 0.5682577719731715
SNR of sample 885: 0.6691339667947955
SNR of sample 886: 0.6729316324923594
SNR of sample 887: 0.6630220308143459
SNR of sample 888: 0.6486016697264246
SNR of sample 889: 0.5700637065531388
SNR of sample 890: 0.6847070300520846
SNR of sample 891: 0.6567793059789504
SNR of sample 892: 0.7414108260951775
SNR of sample 893: 0.6826245686155201
SNR of sample 894: 0.7228877331730204
SNR of sample 895: 0.661594419661401
SNR of sample 896: 0.7552299855688259
SNR of sample 897: 0.6732555306709854
SNR of sample 898: 0.7273456852075515
SNR of sample 899: 0.5770134418983222
SNR of sample 900: 0.673230874286159
SNR of sample 901: 0.5479865996102463
SNR of sample 902: 0.6400611769129485
SNR of sample 903: 0.6448073692047425
SNR of sample 904: 0.5062151243935581
SNR of sample 905: 0.5932447206151126
SNR of sample 906: 0.6521442292061777
SNR of sample 907: 0.644788990167234
SNR of sample 908: 0.5838430663504925
SNR of sample 909: 0.6295204753272504
SNR of sample 910: 0.7032150443976941
SNR of sample 911: 0.6643732783607414
SNR of sample 912: 0.653438009902899
SNR of sample 913: 0.5924054975221212
SNR of sample 914: 0.7154774217364722
SNR of sample 915: 0.6012682059262824
SNR of sample 916: 0.7221912064804028
SNR of sample 917: 0.6045018163741153
SNR of sample 918: 0.6636702154611226
SNR of sample 919: 0.7996133549891793
SNR of sample 920: 0.554350276632625
SNR of sample 921: 0.749993513037018
SNR of sample 922: 0.5778030286470565
SNR of sample 923: 0.643545039959532
SNR of sample 924: 0.641841937388723
SNR of sample 925: 0.6586104146631105
SNR of sample 926: 0.7793981610327498
SNR of sample 927: 0.7563923302613935
SNR of sample 928: 0.7052351206506031
SNR of sample 929: 0.7541632248142863
SNR of sample 930: 0.6791014236120083
SNR of sample 931: 0.6479969735064284
SNR of sample 932: 0.7358107851382905
SNR of sample 933: 0.6426602575622944
SNR of sample 934: 0.7452097860911575
SNR of sample 935: 0.668799002364712
SNR of sample 936: 0.638776068015615
SNR of sample 937: 0.6972636661357602
SNR of sample 938: 0.6513662911431881
SNR of sample 939: 0.6412934784349057
SNR of sample 940: 0.6301071807992631
SNR of sample 941: 0.546300452348688
SNR of sample 942: 0.6630561355776097
SNR of sample 943: 0.6852997540117319
SNR of sample 944: 0.6291341272500482
SNR of sample 945: 0.6496153642459045
SNR of sample 946: 0.6974101160015405
SNR of sample 947: 0.6895444703822126
SNR of sample 948: 0.6779544163556713
SNR of sample 949: 0.65772860915223
SNR of sample 950: 0.6020422610940236
SNR of sample 951: 0.755555825195076
SNR of sample 952: 0.6793029458753932
SNR of sample 953: 0.7018644440005065
SNR of sample 954: 0.710151383754271
SNR of sample 955: 0.7881987431129387
SNR of sample 956: 0.7572226226953138
SNR of sample 957: 0.7515096542016232
SNR of sample 958: 0.6095007851465711
SNR of sample 959: 0.6115769692358175
SNR of sample 960: 0.644250367881379
SNR of sample 961: 0.7023505824855891
SNR of sample 962: 0.6607285340210383
SNR of sample 963: 0.5602033529298572
SNR of sample 964: 0.739572857629412
SNR of sample 965: 0.7636250639552545
SNR of sample 966: 0.6480566406634101
SNR of sample 967: 0.7158473322237902
SNR of sample 968: 0.6235192018613762
SNR of sample 969: 0.6394564806929524
SNR of sample 970: 0.7141277920630967
SNR of sample 971: 0.7763060174017953
SNR of sample 972: 0.520504728983994
SNR of sample 973: 0.6667158290640187
SNR of sample 974: 0.6367034432470128
SNR of sample 975: 0.6421669357210026
SNR of sample 976: 0.6475351031166474
SNR of sample 977: 0.686191655050258
SNR of sample 978: 0.6554532325367477
SNR of sample 979: 0.6105843717805198
SNR of sample 980: 0.7047505353236199
SNR of sample 981: 0.685652709189799
SNR of sample 982: 0.7663564866176453
SNR of sample 983: 0.7035586159122447
SNR of sample 984: 0.680208825336813
SNR of sample 985: 0.5323669416099781
SNR of sample 986: 0.5376615928555892
SNR of sample 987: 0.6929478927822362
SNR of sample 988: 0.8171274128661543
SNR of sample 989: 0.6488783907277842
SNR of sample 990: 0.579083542785013
SNR of sample 991: 0.6658018602374983
SNR of sample 992: 0.7213434410178653
SNR of sample 993: 0.6864841664922938
SNR of sample 994: 0.676982204100427
SNR of sample 995: 0.6034667659307699
SNR of sample 996: 0.6592571755816297
SNR of sample 997: 0.6833072463150855
SNR of sample 998: 0.6418163102800843
SNR of sample 999: 0.6299112240190674
SNR of sample 1000: 0.5343950101556064


==> figs/corrected/freq/144/snr-values.txt <==
SNR of conditional mean: 6.616262464594525
SNR of RTM image: -14.72697468777938
SNR of sample 1: 5.8901672658016775
SNR of sample 2: 5.873228523570654
SNR of sample 3: 5.921236122700815
SNR of sample 4: 5.931516476160117
SNR of sample 5: 5.903586551779676
SNR of sample 6: 5.946654072715313
SNR of sample 7: 6.023040976635982
SNR of sample 8: 5.8934087067549275
SNR of sample 9: 5.859779727588768
SNR of sample 10: 5.932952629682608
SNR of sample 11: 5.956098309397823
SNR of sample 12: 5.87925011752166
SNR of sample 13: 5.916703489647675
SNR of sample 14: 5.902449640050984
SNR of sample 15: 5.80411971850333
SNR of sample 16: 5.917523039404743
SNR of sample 17: 5.97300598846686
SNR of sample 18: 5.9708973174873705
SNR of sample 19: 5.9503148663553755
SNR of sample 20: 5.941460312031237
SNR of sample 21: 5.924114124658828
SNR of sample 22: 5.939126433127346
SNR of sample 23: 5.896394394341159
SNR of sample 24: 5.945668335041621
SNR of sample 25: 5.8780945678957774
SNR of sample 26: 5.89572912495529
SNR of sample 27: 5.980059914834539
SNR of sample 28: 5.897999324377108
SNR of sample 29: 5.932366571359803
SNR of sample 30: 5.784948052644871
SNR of sample 31: 5.891937348315519
SNR of sample 32: 6.008668569304377
SNR of sample 33: 5.886733750963479
SNR of sample 34: 5.926433507420457
SNR of sample 35: 6.010110935459265
SNR of sample 36: 5.867410393330656
SNR of sample 37: 5.871019415034075
SNR of sample 38: 5.89161480915023
SNR of sample 39: 6.02555657503749
SNR of sample 40: 6.007924088855443
SNR of sample 41: 5.844930500720676
SNR of sample 42: 5.938583863231322
SNR of sample 43: 5.957066444613056
SNR of sample 44: 5.932268722399547
SNR of sample 45: 5.998128838442491
SNR of sample 46: 5.917045184429523
SNR of sample 47: 5.858233817560593
SNR of sample 48: 5.8950167431070755
SNR of sample 49: 5.963764697775994
SNR of sample 50: 5.949469430629987
SNR of sample 51: 5.9622783254749585
SNR of sample 52: 6.029710237514399
SNR of sample 53: 6.005535849418078
SNR of sample 54: 5.908786007376784
SNR of sample 55: 5.933998422802807
SNR of sample 56: 5.939720774960014
SNR of sample 57: 5.806394577399446
SNR of sample 58: 5.863132478205802
SNR of sample 59: 5.963735705491473
SNR of sample 60: 5.9383539958326255
SNR of sample 61: 5.8876791065265905
SNR of sample 62: 5.864266283618295
SNR of sample 63: 5.996262977845858
SNR of sample 64: 5.93340977588317
SNR of sample 65: 5.982023624391427
SNR of sample 66: 5.949384006934525
SNR of sample 67: 5.867280963489047
SNR of sample 68: 5.955660318813819
SNR of sample 69: 5.916623760865244
SNR of sample 70: 5.901122725314811
SNR of sample 71: 5.931587403713318
SNR of sample 72: 5.962018948072375
SNR of sample 73: 5.867015373454065
SNR of sample 74: 5.987485563707318
SNR of sample 75: 5.916270676257335
SNR of sample 76: 5.961191114805445
SNR of sample 77: 5.949676000657195
SNR of sample 78: 5.963818022870736
SNR of sample 79: 5.891575980197747
SNR of sample 80: 5.953412899044124
SNR of sample 81: 5.974852693446935
SNR of sample 82: 5.95142382123828
SNR of sample 83: 5.903828844443167
SNR of sample 84: 5.891050495040815
SNR of sample 85: 5.937503900632939
SNR of sample 86: 5.905857786640226
SNR of sample 87: 5.906408640046113
SNR of sample 88: 5.895203639798358
SNR of sample 89: 5.918956604330401
SNR of sample 90: 6.010391539355873
SNR of sample 91: 6.0186574467603755
SNR of sample 92: 5.922758217638134
SNR of sample 93: 5.959338197192974
SNR of sample 94: 5.975514856516605
SNR of sample 95: 5.995009579259719
SNR of sample 96: 5.880153537816089
SNR of sample 97: 5.929416088690489
SNR of sample 98: 5.847320811035507
SNR of sample 99: 5.878432120922692
SNR of sample 100: 5.944543330858357
SNR of sample 101: 5.881856316812295
SNR of sample 102: 5.974845445375805
SNR of sample 103: 5.972899855996741
SNR of sample 104: 5.891118833997185
SNR of sample 105: 5.916547138399012
SNR of sample 106: 5.9138860608555355
SNR of sample 107: 5.867385542801067
SNR of sample 108: 5.875085582938056
SNR of sample 109: 5.9558114928688175
SNR of sample 110: 5.902358003723125
SNR of sample 111: 5.994433357604877
SNR of sample 112: 5.848678788933666
SNR of sample 113: 5.875714611968275
SNR of sample 114: 5.884631292616387
SNR of sample 115: 5.89023664019678
SNR of sample 116: 5.919133664353722
SNR of sample 117: 5.983133614713064
SNR of sample 118: 5.961103620232517
SNR of sample 119: 5.931872149364858
SNR of sample 120: 5.934627969552392
SNR of sample 121: 5.8266772690182735
SNR of sample 122: 5.9646608699992925
SNR of sample 123: 6.004840552308956
SNR of sample 124: 5.891003900297837
SNR of sample 125: 6.021479017307447
SNR of sample 126: 5.8502847544083485
SNR of sample 127: 5.913963201041135
SNR of sample 128: 5.830519782155955
SNR of sample 129: 5.832687990862586
SNR of sample 130: 5.98307614786339
SNR of sample 131: 5.945496969931331
SNR of sample 132: 5.875133213119768
SNR of sample 133: 5.969979918770047
SNR of sample 134: 5.927269624197249
SNR of sample 135: 5.936529552785308
SNR of sample 136: 5.927031991008056
SNR of sample 137: 5.90843654680444
SNR of sample 138: 5.960936396877159
SNR of sample 139: 5.942366838641864
SNR of sample 140: 5.831195405929153
SNR of sample 141: 5.89612414483188
SNR of sample 142: 5.8498514232986425
SNR of sample 143: 5.902891254670553
SNR of sample 144: 5.875274550506805
SNR of sample 145: 5.8852168332198245
SNR of sample 146: 5.8657987329429435
SNR of sample 147: 5.940199665373966
SNR of sample 148: 5.868157980095788
SNR of sample 149: 5.927425457726547
SNR of sample 150: 5.907792503912594
SNR of sample 151: 5.989574561350883
SNR of sample 152: 5.912044533069126
SNR of sample 153: 5.8792356213794
SNR of sample 154: 5.874037718940391
SNR of sample 155: 5.868389918371951
SNR of sample 156: 5.88801458867604
SNR of sample 157: 5.92267745341697
SNR of sample 158: 5.92547313799572
SNR of sample 159: 5.99394204192613
SNR of sample 160: 5.907657379157955
SNR of sample 161: 5.904353811880732
SNR of sample 162: 5.936483475761696
SNR of sample 163: 5.93492306959126
SNR of sample 164: 5.909272663581232
SNR of sample 165: 5.915362078769242
SNR of sample 166: 5.922447068298907
SNR of sample 167: 5.915321178939294
SNR of sample 168: 5.9307072807903785
SNR of sample 169: 6.036508410515059
SNR of sample 170: 5.900563070679694
SNR of sample 171: 5.996502681912518
SNR of sample 172: 5.905634131873926
SNR of sample 173: 5.958972169600904
SNR of sample 174: 5.952330347848908
SNR of sample 175: 5.965952062099182
SNR of sample 176: 5.8902744337105295
SNR of sample 177: 5.911666080212262
SNR of sample 178: 5.894942191518308
SNR of sample 179: 5.9410430302218895
SNR of sample 180: 5.933586318187125
SNR of sample 181: 5.977301506050172
SNR of sample 182: 5.919508493175021
SNR of sample 183: 5.863742351619463
SNR of sample 184: 5.926911880115043
SNR of sample 185: 5.883250535066105
SNR of sample 186: 5.930470165320552
SNR of sample 187: 5.921000560389087
SNR of sample 188: 5.963748130756268
SNR of sample 189: 5.948773098082132
SNR of sample 190: 5.968658698946905
SNR of sample 191: 5.919849152518135
SNR of sample 192: 5.929811626286446
SNR of sample 193: 5.983044049262671
SNR of sample 194: 5.937090760578524
SNR of sample 195: 5.987052232597612
SNR of sample 196: 5.9448203107194
SNR of sample 197: 5.937092831455989
SNR of sample 198: 5.88352130229475
SNR of sample 199: 5.844213459398164
SNR of sample 200: 5.868229425368356
SNR of sample 201: 5.875489404043876
SNR of sample 202: 5.8879001726960585
SNR of sample 203: 5.984534045599271
SNR of sample 204: 5.946358454957079
SNR of sample 205: 5.8759305009440785
SNR of sample 206: 5.873094951974113
SNR of sample 207: 5.931972586921947
SNR of sample 208: 5.9195944345898495
SNR of sample 209: 5.871485362463867
SNR of sample 210: 5.830576213566896
SNR of sample 211: 5.896677586834599
SNR of sample 212: 5.944914017924725
SNR of sample 213: 5.862931085372259
SNR of sample 214: 5.967665195482716
SNR of sample 215: 5.928665913328525
SNR of sample 216: 5.940153588350354
SNR of sample 217: 6.04943482765621
SNR of sample 218: 5.938847382388838
SNR of sample 219: 5.914985696789844
SNR of sample 220: 5.896224064669601
SNR of sample 221: 5.85789005190128
SNR of sample 222: 5.933802207162928
SNR of sample 223: 6.051416657390924
SNR of sample 224: 5.910505353392715
SNR of sample 225: 5.851392673852519
SNR of sample 226: 5.8946900621868545
SNR of sample 227: 5.871502964922325
SNR of sample 228: 5.855798983380249
SNR of sample 229: 5.881153253912676
SNR of sample 230: 5.922528867958803
SNR of sample 231: 6.002446100239193
SNR of sample 232: 5.92453503050374
SNR of sample 233: 5.918982490298723
SNR of sample 234: 5.896669303324736
SNR of sample 235: 5.932227822569599
SNR of sample 236: 5.8823983689889525
SNR of sample 237: 5.912505821024619
SNR of sample 238: 5.961355749563971
SNR of sample 239: 5.887886711992531
SNR of sample 240: 5.901545702037188
SNR of sample 241: 5.918067162458866
SNR of sample 242: 5.959030671889311
SNR of sample 243: 5.987515591430571
SNR of sample 244: 5.968881835993838
SNR of sample 245: 5.805960210851007
SNR of sample 246: 5.9103225984563625
SNR of sample 247: 5.962862312920297
SNR of sample 248: 5.914166664752144
SNR of sample 249: 5.978691582549051
SNR of sample 250: 5.852828827375011
SNR of sample 251: 5.912133580800153
SNR of sample 252: 5.882454282680527
SNR of sample 253: 5.927948872006013
SNR of sample 254: 5.989940071223587
SNR of sample 255: 5.93984347444986
SNR of sample 256: 5.874867623084787
SNR of sample 257: 5.977109949884592
SNR of sample 258: 5.916741283161425
SNR of sample 259: 5.913642732753311
SNR of sample 260: 5.936052733248822
SNR of sample 261: 6.0350437824274135
SNR of sample 262: 5.951525811953467
SNR of sample 263: 5.911607577923855
SNR of sample 264: 5.849540791678781
SNR of sample 265: 5.867383989642968
SNR of sample 266: 5.864371898369048
SNR of sample 267: 5.913081524960096
SNR of sample 268: 5.840065491834285
SNR of sample 269: 5.834267552649579
SNR of sample 270: 5.962793456244562
SNR of sample 271: 5.748832467361724
SNR of sample 272: 5.849344058319536
SNR of sample 273: 5.888883321772918
SNR of sample 274: 5.939818106200904
SNR of sample 275: 5.866417407585833
SNR of sample 276: 5.963756414266131
SNR of sample 277: 5.9088186236968685
SNR of sample 278: 5.931225517876181
SNR of sample 279: 5.931434676500221
SNR of sample 280: 5.910953180644681
SNR of sample 281: 5.905721108727487
SNR of sample 282: 6.005784872433333
SNR of sample 283: 5.96536859237321
SNR of sample 284: 5.945856267171637
SNR of sample 285: 5.813064355997229
SNR of sample 286: 5.952866187393168
SNR of sample 287: 5.957771578390141
SNR of sample 288: 5.945385142548181
SNR of sample 289: 5.948746694394444
SNR of sample 290: 5.945445715714054
SNR of sample 291: 5.98617676914897
SNR of sample 292: 5.987137138573707
SNR of sample 293: 5.900218269581648
SNR of sample 294: 5.890908639934413
SNR of sample 295: 5.912735688423317
SNR of sample 296: 5.894098308951019
SNR of sample 297: 5.906810390274467
SNR of sample 298: 5.949082176543894
SNR of sample 299: 5.809720924328791
SNR of sample 300: 5.873774717502243
SNR of sample 301: 5.980127736071542
SNR of sample 302: 5.886844542907897
SNR of sample 303: 5.906178772647416
SNR of sample 304: 5.912717050526125
SNR of sample 305: 5.960785222822159
SNR of sample 306: 5.892267653271305
SNR of sample 307: 5.904223346600391
SNR of sample 308: 5.922653120606748
SNR of sample 309: 5.972085483433339
SNR of sample 310: 5.965700968206461
SNR of sample 311: 5.883924087961836
SNR of sample 312: 5.880128169567134
SNR of sample 313: 5.914611385687912
SNR of sample 314: 5.8963089706456975
SNR of sample 315: 5.920442976631437
SNR of sample 316: 5.853982823842794
SNR of sample 317: 5.927972169377502
SNR of sample 318: 5.925831399797293
SNR of sample 319: 5.939945465165047
SNR of sample 320: 5.8801395593931955
SNR of sample 321: 5.904685152275251
SNR of sample 322: 5.971748965845156
SNR of sample 323: 5.890964035906621
SNR of sample 324: 5.908129021500777
SNR of sample 325: 5.907450291411381
SNR of sample 326: 5.897078819343586
SNR of sample 327: 5.957440755714988
SNR of sample 328: 5.884205209577811
SNR of sample 329: 5.9990338118950195
SNR of sample 330: 5.893205243043918
SNR of sample 331: 5.91812462930854
SNR of sample 332: 5.89054157690361
SNR of sample 333: 5.867062485916411
SNR of sample 334: 5.792229775533781
SNR of sample 335: 5.883494898607061
SNR of sample 336: 5.901444746760734
SNR of sample 337: 5.862508108649881
SNR of sample 338: 5.958230277748802
SNR of sample 339: 5.949233350598893
SNR of sample 340: 5.875423653684338
SNR of sample 341: 5.914405851099437
SNR of sample 342: 5.87483086500977
SNR of sample 343: 5.974154290021613
SNR of sample 344: 5.980670305967566
SNR of sample 345: 5.844877175625934
SNR of sample 346: 5.885842755933845
SNR of sample 347: 6.000466341381945
SNR of sample 348: 5.870706194817381
SNR of sample 349: 5.977110985323325
SNR of sample 350: 5.844696491567048
SNR of sample 351: 5.935128086460368
SNR of sample 352: 5.90438332188462
SNR of sample 353: 5.9010719888169
SNR of sample 354: 6.020760422826835
SNR of sample 355: 5.8482371743140975
SNR of sample 356: 5.975834289365696
SNR of sample 357: 5.919498138787692
SNR of sample 358: 5.87135852121909
SNR of sample 359: 5.835897333215117
SNR of sample 360: 5.8302433200142785
SNR of sample 361: 5.892255745725877
SNR of sample 362: 5.957977112978615
SNR of sample 363: 5.9161417641350935
SNR of sample 364: 5.90328523910841
SNR of sample 365: 5.965006188816705
SNR of sample 366: 5.85741375008416
SNR of sample 367: 5.916226670111189
SNR of sample 368: 5.945712341187768
SNR of sample 369: 5.922874186776216
SNR of sample 370: 5.990830548533855
SNR of sample 371: 5.898095102459898
SNR of sample 372: 5.911696625654882
SNR of sample 373: 5.881589173619214
SNR of sample 374: 5.954639893942574
SNR of sample 375: 5.950389935663509
SNR of sample 376: 5.822005369455563
SNR of sample 377: 5.969138107080224
SNR of sample 378: 6.0013029758781045
SNR of sample 379: 5.935084080314222
SNR of sample 380: 5.967734052158452
SNR of sample 381: 5.906689761662087
SNR of sample 382: 5.825594717823058
SNR of sample 383: 5.856955050725499
SNR of sample 384: 5.862147258251476
SNR of sample 385: 5.862930049933526
SNR of sample 386: 5.959823817958689
SNR of sample 387: 5.885576648179497
SNR of sample 388: 5.888697460520368
SNR of sample 389: 5.881178622161631
SNR of sample 390: 5.925498506244676
SNR of sample 391: 5.950912314504242
SNR of sample 392: 5.917269356915189
SNR of sample 393: 5.895842505496539
SNR of sample 394: 5.8729251400219225
SNR of sample 395: 5.886974490468872
SNR of sample 396: 5.938508276203823
SNR of sample 397: 5.893959560160814
SNR of sample 398: 5.909338931660136
SNR of sample 399: 5.977541210116832
SNR of sample 400: 5.914072439827453
SNR of sample 401: 5.85584971987816
SNR of sample 402: 5.8871546568083915
SNR of sample 403: 5.952175032038977
SNR of sample 404: 5.9222373919555
SNR of sample 405: 5.923052282238269
SNR of sample 406: 5.902150398257184
SNR of sample 407: 5.896665161569804
SNR of sample 408: 5.957158080940915
SNR of sample 409: 5.856381935386855
SNR of sample 410: 5.91936197859432
SNR of sample 411: 5.947011299078153
SNR of sample 412: 5.937208800594071
SNR of sample 413: 5.813714611521472
SNR of sample 414: 5.890389885129244
SNR of sample 415: 5.841081774950598
SNR of sample 416: 5.867724648986082
SNR of sample 417: 6.039926911491629
SNR of sample 418: 5.879503800011213
SNR of sample 419: 5.898059379823614
SNR of sample 420: 5.914385142324779
SNR of sample 421: 5.859576263877759
SNR of sample 422: 5.936591161389914
SNR of sample 423: 5.982094551944629
SNR of sample 424: 5.906161687908324
SNR of sample 425: 5.943101482422835
SNR of sample 426: 5.916871230722401
SNR of sample 427: 5.9410368175894925
SNR of sample 428: 5.931073826101815
SNR of sample 429: 5.892769841056746
SNR of sample 430: 5.8939388513861575
SNR of sample 431: 5.927229759806035
SNR of sample 432: 5.915479083346057
SNR of sample 433: 5.858926526072883
SNR of sample 434: 5.990060699835966
SNR of sample 435: 5.853961079629404
SNR of sample 436: 5.9743530942583245
SNR of sample 437: 5.916151083083689
SNR of sample 438: 5.938153120718448
SNR of sample 439: 5.9503179726715745
SNR of sample 440: 5.966174163707382
SNR of sample 441: 5.895089223818376
SNR of sample 442: 5.8695806729147515
SNR of sample 443: 5.831270475237286
SNR of sample 444: 5.988552065602174
SNR of sample 445: 5.882106892985649
SNR of sample 446: 5.854675532355085
SNR of sample 447: 5.923406402284911
SNR of sample 448: 5.914175465981373
SNR of sample 449: 5.887386077365188
SNR of sample 450: 5.926182931247102
SNR of sample 451: 5.936096221675602
SNR of sample 452: 5.975727121456844
SNR of sample 453: 5.911328527185346
SNR of sample 454: 5.88044397838066
SNR of sample 455: 5.894621723230485
SNR of sample 456: 5.985941724556608
SNR of sample 457: 5.900969998101712
SNR of sample 458: 5.993937900171199
SNR of sample 459: 5.937583111696004
SNR of sample 460: 5.966288579687365
SNR of sample 461: 5.8631040036406485
SNR of sample 462: 5.964086719221917
SNR of sample 463: 5.9167987500110995
SNR of sample 464: 5.918226102304361
SNR of sample 465: 5.9422280898516595
SNR of sample 466: 5.960505136644918
SNR of sample 467: 5.89936558578513
SNR of sample 468: 5.93682413510481
SNR of sample 469: 5.888381651706843
SNR of sample 470: 5.929633013105026
SNR of sample 471: 5.986405601108934
SNR of sample 472: 5.963661671622073
SNR of sample 473: 5.974844409937072
SNR of sample 474: 5.886146139482576
SNR of sample 475: 5.8754050157871465
SNR of sample 476: 5.914277974415927
SNR of sample 477: 5.931813647076451
SNR of sample 478: 5.922787209922655
SNR of sample 479: 5.921881201031393
SNR of sample 480: 5.999764831640426
SNR of sample 481: 5.871237374887344
SNR of sample 482: 5.955814599185016
SNR of sample 483: 5.908286408188173
SNR of sample 484: 5.981954249996325
SNR of sample 485: 5.895835257425409
SNR of sample 486: 5.833547922730234
SNR of sample 487: 5.966236807750722
SNR of sample 488: 5.918961781524065
SNR of sample 489: 5.917896315067942
SNR of sample 490: 6.047565860743379
SNR of sample 491: 5.942115227029777
SNR of sample 492: 5.923171875411916
SNR of sample 493: 5.902475008299939
SNR of sample 494: 5.994254744423457
SNR of sample 495: 5.918793005010608
SNR of sample 496: 5.933766484526644
SNR of sample 497: 5.914559096031901
SNR of sample 498: 5.993597240828084
SNR of sample 499: 5.8908221808002175
SNR of sample 500: 5.91059750743994
SNR of sample 501: 5.897223263046822
SNR of sample 502: 5.888093799739105
SNR of sample 503: 5.939763745667428
SNR of sample 504: 5.979596038282213
SNR of sample 505: 5.969421299573664
SNR of sample 506: 5.919552499321168
SNR of sample 507: 5.853482706934818
SNR of sample 508: 5.981442225542921
SNR of sample 509: 5.883203422603759
SNR of sample 510: 5.915381752105167
SNR of sample 511: 5.840550594880636
SNR of sample 512: 5.954602618148192
SNR of sample 513: 5.964407705229106
SNR of sample 514: 5.868551964533645
SNR of sample 515: 5.982975192586935
SNR of sample 516: 5.943363966141618
SNR of sample 517: 5.9503096891617115
SNR of sample 518: 5.882866905015576
SNR of sample 519: 5.970384775314599
SNR of sample 520: 5.907644436173794
SNR of sample 521: 5.926510647606056
SNR of sample 522: 5.903340635080619
SNR of sample 523: 5.956310056618695
SNR of sample 524: 5.884285973798974
SNR of sample 525: 5.917516826772345
SNR of sample 526: 5.874089490877035
SNR of sample 527: 5.9692913520126885
SNR of sample 528: 5.941968712449076
SNR of sample 529: 5.991210036829452
SNR of sample 530: 5.936045485177691
SNR of sample 531: 5.899783385313843
SNR of sample 532: 5.908619301740791
SNR of sample 533: 6.022774351162268
SNR of sample 534: 5.958566277617619
SNR of sample 535: 5.953602902051605
SNR of sample 536: 5.869974139633242
SNR of sample 537: 5.971280429818532
SNR of sample 538: 5.952016609912848
SNR of sample 539: 5.902514872691155
SNR of sample 540: 5.905539389229869
SNR of sample 541: 5.842347598801532
SNR of sample 542: 5.84484870106078
SNR of sample 543: 5.940666648242491
SNR of sample 544: 5.946878762920346
SNR of sample 545: 5.870752789560361
SNR of sample 546: 5.878574493748462
SNR of sample 547: 5.879433390177378
SNR of sample 548: 5.812255678346857
SNR of sample 549: 5.9035306380881005
SNR of sample 550: 5.851187656983411
SNR of sample 551: 5.962438818478553
SNR of sample 552: 5.931582226519654
SNR of sample 553: 5.961138825149435
SNR of sample 554: 5.941510013090414
SNR of sample 555: 5.970601699729136
SNR of sample 556: 5.910836693787233
SNR of sample 557: 5.875370328589596
SNR of sample 558: 5.94390394744081
SNR of sample 559: 5.961015607940223
SNR of sample 560: 5.955351240352057
SNR of sample 561: 5.970414803037853
SNR of sample 562: 5.961003182675428
SNR of sample 563: 5.941297230430809
SNR of sample 564: 5.962458491814478
SNR of sample 565: 5.820944562473738
SNR of sample 566: 5.974753809047946
SNR of sample 567: 5.917286441654282
SNR of sample 568: 5.8486777534949335
SNR of sample 569: 5.853595569756701
SNR of sample 570: 6.048647376499862
SNR of sample 571: 5.852557542426998
SNR of sample 572: 6.002310457765187
SNR of sample 573: 5.9783410865379745
SNR of sample 574: 5.971265933676272
SNR of sample 575: 6.034121724235793
SNR of sample 576: 5.934028968245427
SNR of sample 577: 5.945509395196125
SNR of sample 578: 5.934978465563469
SNR of sample 579: 5.998957189428787
SNR of sample 580: 5.902084130178281
SNR of sample 581: 5.9678826376166185
SNR of sample 582: 5.868473271189947
SNR of sample 583: 5.940875806866531
SNR of sample 584: 5.886844542907897
SNR of sample 585: 5.905168184444134
SNR of sample 586: 5.861081791795352
SNR of sample 587: 5.926822832384016
SNR of sample 588: 5.967486064581929
SNR of sample 589: 5.920835925630561
SNR of sample 590: 5.983910193762717
SNR of sample 591: 5.847625230022971
SNR of sample 592: 5.974263528807931
SNR of sample 593: 5.874336960734191
SNR of sample 594: 5.8553863610452
SNR of sample 595: 5.969942125256297
SNR of sample 596: 5.8720584778025104
SNR of sample 597: 5.866391003898145
SNR of sample 598: 6.00719410454877
SNR of sample 599: 5.897366671311324
SNR of sample 600: 5.927282049462044
SNR of sample 601: 5.888972887223312
SNR of sample 602: 5.858070218240799
SNR of sample 603: 5.901976962269429
SNR of sample 604: 5.948440722248881
SNR of sample 605: 5.860862278783984
SNR of sample 606: 5.92190346296415
SNR of sample 607: 5.926575880246227
SNR of sample 608: 5.939758568473764
SNR of sample 609: 5.96902679741644
SNR of sample 610: 5.916272747134801
SNR of sample 611: 5.934122157731385
SNR of sample 612: 5.944778375450719
SNR of sample 613: 5.909928096299139
SNR of sample 614: 5.9746704562299495
SNR of sample 615: 5.860940454408316
SNR of sample 616: 6.0280333444865155
SNR of sample 617: 5.909341002537602
SNR of sample 618: 5.871862262162631
SNR of sample 619: 5.989912114377799
SNR of sample 620: 5.854177486324574
SNR of sample 621: 5.938060966671223
SNR of sample 622: 5.969573509067396
SNR of sample 623: 5.923612454592752
SNR of sample 624: 5.927267553319784
SNR of sample 625: 5.911375639647692
SNR of sample 626: 5.957054019348262
SNR of sample 627: 6.0226516516724224
SNR of sample 628: 5.997151901998028
SNR of sample 629: 5.940766050360847
SNR of sample 630: 5.872091094122595
SNR of sample 631: 5.925424990094641
SNR of sample 632: 5.909016910214214
SNR of sample 633: 5.8789503580084945
SNR of sample 634: 5.976060015009462
SNR of sample 635: 5.91080511290588
SNR of sample 636: 5.9348951127454725
SNR of sample 637: 5.997628203815148
SNR of sample 638: 5.9095641395845355
SNR of sample 639: 5.9239080723509865
SNR of sample 640: 5.838270558790855
SNR of sample 641: 5.9463160019690315
SNR of sample 642: 5.863459676845389
SNR of sample 643: 5.918056290352171
SNR of sample 644: 5.889884591027604
SNR of sample 645: 5.904386428200818
SNR of sample 646: 5.951888215509972
SNR of sample 647: 5.9630279831175566
SNR of sample 648: 5.948110935012462
SNR of sample 649: 5.993273148504696
SNR of sample 650: 5.9370586619778045
SNR of sample 651: 5.875413299297009
SNR of sample 652: 5.925621723453887
SNR of sample 653: 6.023549894773188
SNR of sample 654: 5.905117965665591
SNR of sample 655: 5.938578686037658
SNR of sample 656: 5.9247695573767345
SNR of sample 657: 5.878652151653427
SNR of sample 658: 5.927077032592936
SNR of sample 659: 5.990024459480315
SNR of sample 660: 5.973971017365895
SNR of sample 661: 5.894941156079575
SNR of sample 662: 5.9209964186341555
SNR of sample 663: 5.95216157133545
SNR of sample 664: 6.033026230056416
SNR of sample 665: 5.965140278132612
SNR of sample 666: 5.9665940341135615
SNR of sample 667: 5.9271396766362745
SNR of sample 668: 5.95753498063968
SNR of sample 669: 5.8889863479268385
SNR of sample 670: 5.9417911347063885
SNR of sample 671: 5.892705643855309
SNR of sample 672: 5.830677686562718
SNR of sample 673: 5.884397801182124
SNR of sample 674: 5.853661837835605
SNR of sample 675: 5.878896515194385
SNR of sample 676: 5.785157728988277
SNR of sample 677: 5.889526846945397
SNR of sample 678: 5.9054757097477975
SNR of sample 679: 5.8572946746298795
SNR of sample 680: 5.85700423406531
SNR of sample 681: 5.99218334923835
SNR of sample 682: 5.8170849645969644
SNR of sample 683: 5.957874086824695
SNR of sample 684: 5.885701936266175
SNR of sample 685: 5.859089089953944
SNR of sample 686: 5.946302541265504
SNR of sample 687: 5.938258735469201
SNR of sample 688: 5.911418610355106
SNR of sample 689: 5.897366671311324
SNR of sample 690: 5.943767269528071
SNR of sample 691: 5.931664026179551
SNR of sample 692: 5.89326167445486
SNR of sample 693: 5.967053768910956
SNR of sample 694: 5.930319508984919
SNR of sample 695: 5.8981504984321065
SNR of sample 696: 5.836456987850233
SNR of sample 697: 5.790374269324477
SNR of sample 698: 5.883564273002164
SNR of sample 699: 5.974813346775085
SNR of sample 700: 5.93876144097401
SNR of sample 701: 5.880014789025885
SNR of sample 702: 5.814492226009857
SNR of sample 703: 5.975355398951743
SNR of sample 704: 5.901080272326763
SNR of sample 705: 5.856446132588292
SNR of sample 706: 5.962533561122611
SNR of sample 707: 5.974312194428376
SNR of sample 708: 5.910639442708621
SNR of sample 709: 5.836402109597391
SNR of sample 710: 5.922433607595379
SNR of sample 711: 5.860143166584006
SNR of sample 712: 5.869357535867818
SNR of sample 713: 5.968138908703004
SNR of sample 714: 5.929372082544343
SNR of sample 715: 5.808077683059726
SNR of sample 716: 5.928586184546094
SNR of sample 717: 5.991346197022825
SNR of sample 718: 5.975254443675288
SNR of sample 719: 5.856241115719184
SNR of sample 720: 5.9163680074982254
SNR of sample 721: 6.016197244331076
SNR of sample 722: 5.8668792132606935
SNR of sample 723: 5.948134232383951
SNR of sample 724: 5.953288646396179
SNR of sample 725: 5.969532609237447
SNR of sample 726: 5.949949874202039
SNR of sample 727: 6.048343475231765
SNR of sample 728: 5.873604905550052
SNR of sample 729: 5.955197995419592
SNR of sample 730: 5.863783251449411
SNR of sample 731: 5.894516626199099
SNR of sample 732: 5.946143601420008
SNR of sample 733: 5.875845077248616
SNR of sample 734: 5.859930901643768
SNR of sample 735: 5.888740431227782
SNR of sample 736: 5.911481772117811
SNR of sample 737: 5.903867673395649
SNR of sample 738: 5.940280429595131
SNR of sample 739: 5.880379781179221
SNR of sample 740: 5.795612036154702
SNR of sample 741: 5.974420397775961
SNR of sample 742: 5.9073027413919466
SNR of sample 743: 5.887547088088149
SNR of sample 744: 5.872358755035043
SNR of sample 745: 5.970530772175934
SNR of sample 746: 5.903356684380978
SNR of sample 747: 5.887610767570221
SNR of sample 748: 5.930291034419765
SNR of sample 749: 5.8047994840314585
SNR of sample 750: 5.89029462476582
SNR of sample 751: 5.798094500516758
SNR of sample 752: 5.883882152693155
SNR of sample 753: 5.992715047027679
SNR of sample 754: 5.778740597441314
SNR of sample 755: 5.91423396826978
SNR of sample 756: 5.921446834482954
SNR of sample 757: 5.963080790492933
SNR of sample 758: 5.907092547329174
SNR of sample 759: 5.880328009242578
SNR of sample 760: 5.882915052916655
SNR of sample 761: 5.975823934978367
SNR of sample 762: 6.0179052005209455
SNR of sample 763: 5.977752439618338
SNR of sample 764: 5.925328694292484
SNR of sample 765: 5.882636002178145
SNR of sample 766: 5.916869159844935
SNR of sample 767: 5.868206645716233
SNR of sample 768: 5.9283299134597085
SNR of sample 769: 5.962637104995898
SNR of sample 770: 5.861995566477111
SNR of sample 771: 5.870870829575908
SNR of sample 772: 5.857446884123612
SNR of sample 773: 5.9594759105444455
SNR of sample 774: 5.978443077253162
SNR of sample 775: 5.867730861618479
SNR of sample 776: 5.873419562016868
SNR of sample 777: 5.91520986927551
SNR of sample 778: 5.950893158887684
SNR of sample 779: 5.890417324255665
SNR of sample 780: 5.865978899282463
SNR of sample 781: 5.941406986936493
SNR of sample 782: 5.885251002698009
SNR of sample 783: 5.893876725062185
SNR of sample 784: 5.977146707959609
SNR of sample 785: 5.91755669116356
SNR of sample 786: 5.87741739096448
SNR of sample 787: 5.8957814146112995
SNR of sample 788: 5.947886244807429
SNR of sample 789: 5.977339299563923
SNR of sample 790: 5.933309338326082
SNR of sample 791: 5.974929833632533
SNR of sample 792: 5.994137222127276
SNR of sample 793: 5.905569934672489
SNR of sample 794: 5.90898843564906
SNR of sample 795: 5.94850906120525
SNR of sample 796: 5.8970684649562575
SNR of sample 797: 5.946447502688105
SNR of sample 798: 5.851696575120617
SNR of sample 799: 5.990145088092695
SNR of sample 800: 5.916057893597731
SNR of sample 801: 5.997198496741007
SNR of sample 802: 5.912717050526125
SNR of sample 803: 5.981014071626879
SNR of sample 804: 5.912433858032685
SNR of sample 805: 5.921702070130607
SNR of sample 806: 5.901552950108319
SNR of sample 807: 5.791845627763886
SNR of sample 808: 5.9331783553263735
SNR of sample 809: 5.893263745332326
SNR of sample 810: 5.929091996367101
SNR of sample 811: 5.871081541358047
SNR of sample 812: 5.867800753732948
SNR of sample 813: 5.967262927534996
SNR of sample 814: 5.977899989637772
SNR of sample 815: 5.905725250482419
SNR of sample 816: 5.822828025528829
SNR of sample 817: 5.974388299175242
SNR of sample 818: 5.912650782447222
SNR of sample 819: 5.928556156822841
SNR of sample 820: 5.8192407480387995
SNR of sample 821: 5.874178020888696
SNR of sample 822: 5.911412397722708
SNR of sample 823: 5.894715948155176
SNR of sample 824: 5.954417792334374
SNR of sample 825: 5.835751336353782
SNR of sample 826: 5.81779424012898
SNR of sample 827: 5.812338513445487
SNR of sample 828: 5.927754209524233
SNR of sample 829: 5.8464132489861464
SNR of sample 830: 5.90034148679086
SNR of sample 831: 5.9365093617300175
SNR of sample 832: 6.005048157774896
SNR of sample 833: 5.876342087840394
SNR of sample 834: 5.876171758168837
SNR of sample 835: 5.9370529670647745
SNR of sample 836: 5.926195874231263
SNR of sample 837: 5.848331916958156
SNR of sample 838: 5.923145471724228
SNR of sample 839: 5.905019081266602
SNR of sample 840: 5.857535414135272
SNR of sample 841: 5.939600664067001
SNR of sample 842: 5.8883345392444975
SNR of sample 843: 5.951696141625025
SNR of sample 844: 5.896486548388385
SNR of sample 845: 5.885291902527958
SNR of sample 846: 5.918967994156462
SNR of sample 847: 5.907620621082938
SNR of sample 848: 5.932434910316172
SNR of sample 849: 5.949662539953668
SNR of sample 850: 5.92640399741657
SNR of sample 851: 5.889605540289096
SNR of sample 852: 5.9879251074494215
SNR of sample 853: 5.813254359004711
SNR of sample 854: 5.982622625698393
SNR of sample 855: 5.983350021408234
SNR of sample 856: 5.945553401342273
SNR of sample 857: 5.956081742378097
SNR of sample 858: 5.913506572559939
SNR of sample 859: 5.96805969763994
SNR of sample 860: 5.928486782427739
SNR of sample 861: 5.851688291610754
SNR of sample 862: 5.934398102153695
SNR of sample 863: 6.0033479673755235
SNR of sample 864: 5.854779076228372
SNR of sample 865: 5.903508893874711
SNR of sample 866: 5.786718652878079
SNR of sample 867: 5.886908222389969
SNR of sample 868: 5.908240331164561
SNR of sample 869: 5.911414468600174
SNR of sample 870: 5.954618149729185
SNR of sample 871: 5.995166448227749
SNR of sample 872: 5.935166915412851
SNR of sample 873: 5.8900611333315585
SNR of sample 874: 5.921394544826944
SNR of sample 875: 5.904146724134159
SNR of sample 876: 5.947882103052497
SNR of sample 877: 5.930280680032436
SNR of sample 878: 5.879531239137634
SNR of sample 879: 5.993524242397417
SNR of sample 880: 5.920688375611126
SNR of sample 881: 5.93459483551294
SNR of sample 882: 5.90459817542169
SNR of sample 883: 5.966643217453373
SNR of sample 884: 5.943243855248605
SNR of sample 885: 6.007737709883527
SNR of sample 886: 5.894999658367983
SNR of sample 887: 5.951727204787011
SNR of sample 888: 5.968678890002196
SNR of sample 889: 6.001960479473477
SNR of sample 890: 5.905062051974015
SNR of sample 891: 5.893854463129428
SNR of sample 892: 5.914717000438664
SNR of sample 893: 5.918213677039566
SNR of sample 894: 5.891099678380627
SNR of sample 895: 5.955515357391216
SNR of sample 896: 6.029657947858389
SNR of sample 897: 5.906003265782195
SNR of sample 898: 5.848950073881679
SNR of sample 899: 5.9655135537958115
SNR of sample 900: 5.914281080732126
SNR of sample 901: 5.951549627044324
SNR of sample 902: 5.9604476697952435
SNR of sample 903: 5.961502781864039
SNR of sample 904: 5.830402259859774
SNR of sample 905: 5.872501645580178
SNR of sample 906: 5.954750685886992
SNR of sample 907: 5.929679090128639
SNR of sample 908: 5.893064423376249
SNR of sample 909: 5.955652035303956
SNR of sample 910: 5.9007359889480835
SNR of sample 911: 5.843586501245411
SNR of sample 912: 5.948817104228279
SNR of sample 913: 5.856009177443021
SNR of sample 914: 5.888852776330299
SNR of sample 915: 5.888468110841037
SNR of sample 916: 6.001476929585227
SNR of sample 917: 5.933900056123184
SNR of sample 918: 5.9945027319999795
SNR of sample 919: 5.897832101021749
SNR of sample 920: 5.840096037276905
SNR of sample 921: 5.970497120417116
SNR of sample 922: 6.0013029758781045
SNR of sample 923: 5.932183816423452
SNR of sample 924: 5.841969145944668
SNR of sample 925: 5.8310980746882635
SNR of sample 926: 5.977062319702879
SNR of sample 927: 5.961702621539483
SNR of sample 928: 5.925135067249438
SNR of sample 929: 5.8717390449534195
SNR of sample 930: 5.914601031300583
SNR of sample 931: 5.9120466039465915
SNR of sample 932: 5.885182146022274
SNR of sample 933: 5.928498689973167
SNR of sample 934: 5.964050478866266
SNR of sample 935: 5.97450478603269
SNR of sample 936: 5.895183966462434
SNR of sample 937: 5.858949305725006
SNR of sample 938: 5.834640828312779
SNR of sample 939: 5.932986281441426
SNR of sample 940: 5.855411729294155
SNR of sample 941: 5.918265966695577
SNR of sample 942: 5.986035431761933
SNR of sample 943: 5.86294402835642
SNR of sample 944: 5.949116346022079
SNR of sample 945: 5.926078351935082
SNR of sample 946: 5.898295459854709
SNR of sample 947: 5.914824168347516
SNR of sample 948: 5.852234485542343
SNR of sample 949: 5.912448354174946
SNR of sample 950: 5.93291172985266
SNR of sample 951: 5.919832585498409
SNR of sample 952: 5.926044700176265
SNR of sample 953: 5.949842188573821
SNR of sample 954: 5.953434643257514
SNR of sample 955: 5.9215327758977825
SNR of sample 956: 5.924263745555727
SNR of sample 957: 5.983528634589654
SNR of sample 958: 5.919863648660395
SNR of sample 959: 5.92635170776056
SNR of sample 960: 5.896656878059941
SNR of sample 961: 5.917001178283376
SNR of sample 962: 5.864982289502075
SNR of sample 963: 5.920011716399196
SNR of sample 964: 5.852041893938029
SNR of sample 965: 5.827938951114276
SNR of sample 966: 5.883889400764285
SNR of sample 967: 5.911534061773821
SNR of sample 968: 5.954214328623365
SNR of sample 969: 5.906999357843215
SNR of sample 970: 5.969352442897928
SNR of sample 971: 5.985107160937915
SNR of sample 972: 5.901815433827101
SNR of sample 973: 5.896905901075197
SNR of sample 974: 5.938225083710384
SNR of sample 975: 5.846742000783833
SNR of sample 976: 5.943215380683451
SNR of sample 977: 5.901983174901826
SNR of sample 978: 5.976374270664888
SNR of sample 979: 5.935551580902112
SNR of sample 980: 5.923651283545235
SNR of sample 981: 5.891141613649308
SNR of sample 982: 6.012848117749607
SNR of sample 983: 5.9185206846238625
SNR of sample 984: 5.912963484944548
SNR of sample 985: 6.004840552308956
SNR of sample 986: 5.897999324377108
SNR of sample 987: 5.925796712599742
SNR of sample 988: 5.911802240405635
SNR of sample 989: 5.879805112682479
SNR of sample 990: 5.924386445045573
SNR of sample 991: 5.953485897474791
SNR of sample 992: 5.983699999699944
SNR of sample 993: 5.931528901424912
SNR of sample 994: 5.931819859708848
SNR of sample 995: 5.991612822496538
SNR of sample 996: 5.866318523186844
SNR of sample 997: 5.934185837213456
SNR of sample 998: 5.954774500977848
SNR of sample 999: 5.958097223871628
SNR of sample 1000: 5.921869811205331


==> figs/corrected/freq/61/snr-values-amortized.txt <==
SNR of conditional mean: 1.5338087262743505
SNR of RTM image: -14.017977688782418
SNR of sample 1: 1.0869924508007842
SNR of sample 2: 1.1192288943010746
SNR of sample 3: 0.9552471740405458
SNR of sample 4: 1.0569886720682453
SNR of sample 5: 0.969868345527723
SNR of sample 6: 1.0795428574073078
SNR of sample 7: 1.0535804607640822
SNR of sample 8: 1.0100950755848106
SNR of sample 9: 1.0849719215434297
SNR of sample 10: 1.0832539345408354
SNR of sample 11: 1.0409728940377336
SNR of sample 12: 1.1038334735013937
SNR of sample 13: 1.0401149683326298
SNR of sample 14: 1.0675345508476077
SNR of sample 15: 1.141267042861643
SNR of sample 16: 1.0582546253490208
SNR of sample 17: 1.1274445829270334
SNR of sample 18: 1.178647416556991
SNR of sample 19: 1.1423718559896154
SNR of sample 20: 1.0616067935317675
SNR of sample 21: 1.0097077567837962
SNR of sample 22: 1.0557257603887478
SNR of sample 23: 0.9765291934664356
SNR of sample 24: 1.0228680536487351
SNR of sample 25: 1.024323103928101
SNR of sample 26: 1.0196787729216534
SNR of sample 27: 1.0345622339828509
SNR of sample 28: 1.0720434982397329
SNR of sample 29: 1.13421919969652
SNR of sample 30: 0.9781815595393341
SNR of sample 31: 1.1248024021404317
SNR of sample 32: 1.090562902411404
SNR of sample 33: 0.9625260494729403
SNR of sample 34: 1.1715063839059097
SNR of sample 35: 0.9991046052995219
SNR of sample 36: 1.0874906262611364
SNR of sample 37: 1.030726774771537
SNR of sample 38: 1.0937583957708832
SNR of sample 39: 1.017129069756881
SNR of sample 40: 1.0646676151410526
SNR of sample 41: 1.0990541471701478
SNR of sample 42: 1.0504878641286821
SNR of sample 43: 1.0684337646721849
SNR of sample 44: 1.1148053706044114
SNR of sample 45: 0.9845159207025885
SNR of sample 46: 1.024517636980039
SNR of sample 47: 1.042356240184848
SNR of sample 48: 1.084517299224779
SNR of sample 49: 1.1474834287242708
SNR of sample 50: 1.0716498373764798
SNR of sample 51: 1.0449127384163048
SNR of sample 52: 1.0988008529701196
SNR of sample 53: 1.018081285101597
SNR of sample 54: 1.1354445120070304
SNR of sample 55: 1.0919606152709371
SNR of sample 56: 0.9608986633594724
SNR of sample 57: 1.0832815030970981
SNR of sample 58: 1.1228178543790444
SNR of sample 59: 1.0299421710717047
SNR of sample 60: 1.0961797692477002
SNR of sample 61: 1.0990676078736752
SNR of sample 62: 1.0949029438602296
SNR of sample 63: 1.1122470603551722
SNR of sample 64: 1.1738748205775087
SNR of sample 65: 1.069487711872405
SNR of sample 66: 0.9909152556463305
SNR of sample 67: 1.0428815959119382
SNR of sample 68: 1.021041216149348
SNR of sample 69: 1.0551323892798923
SNR of sample 70: 1.028029845161935
SNR of sample 71: 1.0630437236333081
SNR of sample 72: 1.1397586674875342
SNR of sample 73: 1.0444252409178854
SNR of sample 74: 1.014307758069493
SNR of sample 75: 1.09117562328158
SNR of sample 76: 1.082659269133564
SNR of sample 77: 1.021671863052587
SNR of sample 78: 1.0996035768477772
SNR of sample 79: 1.0418956640934833
SNR of sample 80: 1.1196074765877804
SNR of sample 81: 0.9673181893585053
SNR of sample 82: 1.0082510886314102
SNR of sample 83: 0.9978477768225799
SNR of sample 84: 1.1347270823949929
SNR of sample 85: 1.0177751188112714
SNR of sample 86: 1.1658897759292968
SNR of sample 87: 1.0257719415750697
SNR of sample 88: 1.1479920880017933
SNR of sample 89: 1.056688718410317
SNR of sample 90: 0.9826837765796954
SNR of sample 91: 1.0531642791083893
SNR of sample 92: 1.1380239193204518
SNR of sample 93: 1.0348859380167144
SNR of sample 94: 1.0491471003994568
SNR of sample 95: 1.0475220440231376
SNR of sample 96: 1.041233759883496
SNR of sample 97: 1.0811557473785156
SNR of sample 98: 0.9821214686328261
SNR of sample 99: 1.0258617011702256
SNR of sample 100: 0.9945091340582815
SNR of sample 101: 1.0555211318091642
SNR of sample 102: 1.0594605878982106
SNR of sample 103: 1.0139563560495253
SNR of sample 104: 1.0563057355089966
SNR of sample 105: 1.0537615978274137
SNR of sample 106: 1.0503861969880983
SNR of sample 107: 1.0208997493324696
SNR of sample 108: 1.1261095141108388
SNR of sample 109: 1.1254388086716223
SNR of sample 110: 1.0237161426858767
SNR of sample 111: 0.9910539397216144
SNR of sample 112: 1.1283583576087914
SNR of sample 113: 1.1206818737029747
SNR of sample 114: 1.136308456199769
SNR of sample 115: 1.1118493224519086
SNR of sample 116: 1.152669553047693
SNR of sample 117: 1.1580527990198852
SNR of sample 118: 1.0255802559796472
SNR of sample 119: 1.1407209783598955
SNR of sample 120: 1.0262835130240284
SNR of sample 121: 1.057724221858108
SNR of sample 122: 1.0365559065480716
SNR of sample 123: 0.9794992847567531
SNR of sample 124: 1.0461559767598778
SNR of sample 125: 0.9669033020012284
SNR of sample 126: 0.967098288057612
SNR of sample 127: 1.0696546116531596
SNR of sample 128: 1.0062900971011957
SNR of sample 129: 1.1762723789634697
SNR of sample 130: 1.031928336706112
SNR of sample 131: 1.067197321395296
SNR of sample 132: 1.0372348954971513
SNR of sample 133: 1.131678103616215
SNR of sample 134: 1.1330482479194854
SNR of sample 135: 1.0460362541563897
SNR of sample 136: 0.9896648339465481
SNR of sample 137: 0.9740686027476112
SNR of sample 138: 1.008715677047865
SNR of sample 139: 1.1074114320428268
SNR of sample 140: 1.167479044954411
SNR of sample 141: 1.0818230229269297
SNR of sample 142: 1.1072967572031613
SNR of sample 143: 1.0025612233644468
SNR of sample 144: 1.01305164145668
SNR of sample 145: 1.0424665791248195
SNR of sample 146: 1.1279533716343975
SNR of sample 147: 1.0810343421870865
SNR of sample 148: 1.107419586122848
SNR of sample 149: 1.049541408411918
SNR of sample 150: 1.116360081861816
SNR of sample 151: 1.0517885693219295
SNR of sample 152: 1.1339283708424253
SNR of sample 153: 1.012380353583176
SNR of sample 154: 1.1138783940788093
SNR of sample 155: 1.0498341139987162
SNR of sample 156: 1.0407283363520137
SNR of sample 157: 1.0007874521001192
SNR of sample 158: 1.013177317832882
SNR of sample 159: 1.0025781139587768
SNR of sample 160: 1.0988614261359924
SNR of sample 161: 1.0126659405286857
SNR of sample 162: 1.0639957448332613
SNR of sample 163: 1.0815474020792237
SNR of sample 164: 1.112174709073713
SNR of sample 165: 1.0724991559971164
SNR of sample 166: 1.0253827460413523
SNR of sample 167: 0.9788050878012844
SNR of sample 168: 0.9647224738850413
SNR of sample 169: 1.0901818609577079
SNR of sample 170: 0.9901910956825294
SNR of sample 171: 1.029218205252666
SNR of sample 172: 1.0730808784202273
SNR of sample 173: 1.0636932025785009
SNR of sample 174: 1.0225559335856957
SNR of sample 175: 1.073956665443473
SNR of sample 176: 1.0187193095058074
SNR of sample 177: 1.040313384279816
SNR of sample 178: 0.974065690576175
SNR of sample 179: 1.0939415389967595
SNR of sample 180: 1.1209587241341759
SNR of sample 181: 1.0850651757443088
SNR of sample 182: 1.0559958804681853
SNR of sample 183: 1.0166599512959702
SNR of sample 184: 1.0316700594571817
SNR of sample 185: 1.0059245225135718
SNR of sample 186: 1.0903709579562981
SNR of sample 187: 0.9935420342817807
SNR of sample 188: 1.1318633177195572
SNR of sample 189: 1.015632148923755
SNR of sample 190: 1.0807400187272682
SNR of sample 191: 1.033854835183538
SNR of sample 192: 1.118244192066115
SNR of sample 193: 1.089907857983022
SNR of sample 194: 1.0759289173699076
SNR of sample 195: 1.1513359079597563
SNR of sample 196: 1.0582113957819235
SNR of sample 197: 1.1545840792647701
SNR of sample 198: 0.999530364763494
SNR of sample 199: 1.1905843425590437
SNR of sample 200: 1.0355706865937455
SNR of sample 201: 1.0714589283601068
SNR of sample 202: 1.1006959647109553
SNR of sample 203: 1.0393493908195137
SNR of sample 204: 1.0805858677859121
SNR of sample 205: 1.0573377443510643
SNR of sample 206: 1.1075342609625134
SNR of sample 207: 0.9787790076882003
SNR of sample 208: 1.097882677673747
SNR of sample 209: 1.129049901252507
SNR of sample 210: 1.1235166460938901
SNR of sample 211: 1.0784291136202644
SNR of sample 212: 1.0380394313925914
SNR of sample 213: 1.0601191916472368
SNR of sample 214: 1.064881174379707
SNR of sample 215: 1.0562197940941684
SNR of sample 216: 1.0576353682718436
SNR of sample 217: 1.064025643126673
SNR of sample 218: 1.151094133015631
SNR of sample 219: 1.0579189490548084
SNR of sample 220: 1.066202200058087
SNR of sample 221: 1.05723361804349
SNR of sample 222: 0.9480506159874146
SNR of sample 223: 1.0033846560167619
SNR of sample 224: 1.025637916974084
SNR of sample 225: 1.0762793486660633
SNR of sample 226: 1.0826962213533433
SNR of sample 227: 1.0316618406622395
SNR of sample 228: 1.0620619335697847
SNR of sample 229: 1.0662537131350474
SNR of sample 230: 1.1186806294920197
SNR of sample 231: 1.0095803978196531
SNR of sample 232: 1.024734367249813
SNR of sample 233: 1.0295936165082522
SNR of sample 234: 1.0856700013941465
SNR of sample 235: 1.0264286038764718
SNR of sample 236: 1.0655179692004222
SNR of sample 237: 1.0812448598244633
SNR of sample 238: 1.0844932899891604
SNR of sample 239: 0.9924136649226354
SNR of sample 240: 1.1249662603199084
SNR of sample 241: 1.0810695471040042
SNR of sample 242: 1.050902751485959
SNR of sample 243: 1.050445216995872
SNR of sample 244: 1.114799546261539
SNR of sample 245: 1.043350390798245
SNR of sample 246: 1.1043672421681883
SNR of sample 247: 0.9536263241340791
SNR of sample 248: 1.0569020835042091
SNR of sample 249: 1.0998238664381954
SNR of sample 250: 1.0043022488788473
SNR of sample 251: 1.0850546272122177
SNR of sample 252: 1.0719989743742193
SNR of sample 253: 1.1939795461641252
SNR of sample 254: 1.1443011372086358
SNR of sample 255: 0.9808589452428533
SNR of sample 256: 1.034688233933657
SNR of sample 257: 1.1289845391824946
SNR of sample 258: 1.079849476702079
SNR of sample 259: 1.0053362638834598
SNR of sample 260: 1.0888825147777972
SNR of sample 261: 1.0172698894245515
SNR of sample 262: 0.9462590481198658
SNR of sample 263: 1.214534040450332
SNR of sample 264: 1.1349654921632364
SNR of sample 265: 1.0414473838370712
SNR of sample 266: 1.0750452351263236
SNR of sample 267: 1.1173868487952985
SNR of sample 268: 1.0484110328902276
SNR of sample 269: 1.0445775798414587
SNR of sample 270: 1.1441511280222112
SNR of sample 271: 1.0774983189143348
SNR of sample 272: 0.9831000229503093
SNR of sample 273: 1.0916230622440215
SNR of sample 274: 1.0505509611764663
SNR of sample 275: 1.0359655770404939
SNR of sample 276: 0.9715478918673593
SNR of sample 277: 1.093376707167979
SNR of sample 278: 1.0537680693194942
SNR of sample 279: 1.044168905116579
SNR of sample 280: 1.015041560556494
SNR of sample 281: 1.0902700026798433
SNR of sample 282: 1.04803309775273
SNR of sample 283: 1.0513175741283152
SNR of sample 284: 1.131176174690456
SNR of sample 285: 1.070927165855857
SNR of sample 286: 1.0300890092270099
SNR of sample 287: 1.147304427253326
SNR of sample 288: 1.0844598323751045
SNR of sample 289: 1.0030685236286323
SNR of sample 290: 1.109925995005602
SNR of sample 291: 1.0897898179674748
SNR of sample 292: 1.0391328546945025
SNR of sample 293: 1.0470973847128193
SNR of sample 294: 0.9474356948099313
SNR of sample 295: 1.0941482384538088
SNR of sample 296: 1.141637859357852
SNR of sample 297: 1.0665622091625218
SNR of sample 298: 1.0686422114320957
SNR of sample 299: 1.0382063311733458
SNR of sample 300: 1.071711963700452
SNR of sample 301: 1.0339802527000568
SNR of sample 302: 1.007040660752685
SNR of sample 303: 1.066714353941333
SNR of sample 304: 1.1306189792223302
SNR of sample 305: 1.0499503419964809
SNR of sample 306: 1.1310612409911074
SNR of sample 307: 1.0535038382978499
SNR of sample 308: 1.0620777240104609
SNR of sample 309: 1.0396486973282342
SNR of sample 310: 1.059048289137766
SNR of sample 311: 1.094990438433157
SNR of sample 312: 1.0881718155175235
SNR of sample 313: 1.1629908063369434
SNR of sample 314: 1.1428542410092912
SNR of sample 315: 1.0307687100402183
SNR of sample 316: 1.0565115289571545
SNR of sample 317: 1.092777835290855
SNR of sample 318: 1.0539475237948848
SNR of sample 319: 1.1148819930706437
SNR of sample 320: 1.0177443145089686
SNR of sample 321: 1.1266594615078345
SNR of sample 322: 1.0946620749249956
SNR of sample 323: 1.0847525379619027
SNR of sample 324: 1.0819960059102398
SNR of sample 325: 0.9750966639795097
SNR of sample 326: 0.973158193241735
SNR of sample 327: 0.9871436700618508
SNR of sample 328: 0.9829104729472732
SNR of sample 329: 0.9672406608833817
SNR of sample 330: 1.0550762814435548
SNR of sample 331: 0.9799194787375359
SNR of sample 332: 1.0934917702971692
SNR of sample 333: 1.032943390238929
SNR of sample 334: 1.0041935925268166
SNR of sample 335: 0.9802150317808497
SNR of sample 336: 1.032681035949988
SNR of sample 337: 1.173245532687607
SNR of sample 338: 1.0420667056291693
SNR of sample 339: 1.0614956132978255
SNR of sample 340: 1.0089599111589806
SNR of sample 341: 0.968363400044417
SNR of sample 342: 1.0004348204966562
SNR of sample 343: 1.0940109133918619
SNR of sample 344: 1.0608620542231504
SNR of sample 345: 1.1156612901469702
SNR of sample 346: 1.0778271354269418
SNR of sample 347: 1.072649165183541
SNR of sample 348: 1.10058128987129
SNR of sample 349: 1.0922658108374508
SNR of sample 350: 1.0928488922738984
SNR of sample 351: 1.0861417084518898
SNR of sample 352: 1.0996663503209574
SNR of sample 353: 1.1087582789746078
SNR of sample 354: 1.0876794644000436
SNR of sample 355: 1.1081265319177152
SNR of sample 356: 1.0625352585005479
SNR of sample 357: 1.0204466801719183
SNR of sample 358: 1.0410995411377477
SNR of sample 359: 1.0719145861174904
SNR of sample 360: 1.048543633762956
SNR of sample 361: 1.0610796905018156
SNR of sample 362: 1.0682323718386415
SNR of sample 363: 0.9998620287326165
SNR of sample 364: 1.0307944018637776
SNR of sample 365: 0.9455825183377767
SNR of sample 366: 0.9948341971054819
SNR of sample 367: 0.9948714081849445
SNR of sample 368: 1.068060812583589
SNR of sample 369: 1.0215460572465431
SNR of sample 370: 1.020633641578122
SNR of sample 371: 1.0858882848220197
SNR of sample 372: 1.066806313843796
SNR of sample 373: 1.0487247061113665
SNR of sample 374: 0.9905821679489504
SNR of sample 375: 1.082133848691553
SNR of sample 376: 0.9866001941569355
SNR of sample 377: 1.0717025800369353
SNR of sample 378: 1.0047434104939708
SNR of sample 379: 1.0866344478588943
SNR of sample 380: 1.0946363183865155
SNR of sample 381: 1.0470915603699469
SNR of sample 382: 1.1168063559556831
SNR of sample 383: 1.0051990682513545
SNR of sample 384: 1.0005939544869142
SNR of sample 385: 1.0374309169922677
SNR of sample 386: 1.0554316957886125
SNR of sample 387: 0.995900763715259
SNR of sample 388: 0.9893271514897908
SNR of sample 389: 1.0529223100195015
SNR of sample 390: 1.166854416538807
SNR of sample 391: 1.0999189973717778
SNR of sample 392: 1.0253850757785012
SNR of sample 393: 1.0864702013898928
SNR of sample 394: 1.0095664193967595
SNR of sample 395: 1.0338927581271293
SNR of sample 396: 1.0485880281986275
SNR of sample 397: 1.0164795260967676
SNR of sample 398: 1.1476074225125321
SNR of sample 399: 1.0761896537858284
SNR of sample 400: 1.080297368668966
SNR of sample 401: 1.0860131846191723
SNR of sample 402: 1.0439341840988217
SNR of sample 403: 1.1342958221627524
SNR of sample 404: 1.0558415353820667
SNR of sample 405: 1.0313004078295471
SNR of sample 406: 1.0117707390291986
SNR of sample 407: 1.0033323663607518
SNR of sample 408: 1.127362653837295
SNR of sample 409: 1.087667815714299
SNR of sample 410: 1.023794771314654
SNR of sample 411: 1.092866494732357
SNR of sample 412: 1.0738142926177032
SNR of sample 413: 1.1332546885168515
SNR of sample 414: 1.05713305105656
SNR of sample 415: 1.0940731691456758
SNR of sample 416: 1.0351769610155717
SNR of sample 417: 1.052358384199612
SNR of sample 418: 1.1323551511176704
SNR of sample 419: 0.9346115919585711
SNR of sample 420: 1.0961673439829058
SNR of sample 421: 1.0846721620302637
SNR of sample 422: 1.1273349558511907
SNR of sample 423: 1.0767458138152213
SNR of sample 424: 1.1134599474008882
SNR of sample 425: 0.9975864579723718
SNR of sample 426: 1.0754038852174215
SNR of sample 427: 1.0552077821626293
SNR of sample 428: 1.0816887394662607
SNR of sample 429: 1.1129508998338409
SNR of sample 430: 1.0829753368067727
SNR of sample 431: 1.0360728743791876
SNR of sample 432: 1.0079662135500294
SNR of sample 433: 1.0820417593592484
SNR of sample 434: 1.1502046911440955
SNR of sample 435: 0.9455530730488108
SNR of sample 436: 1.0869536218483016
SNR of sample 437: 1.0843765442720292
SNR of sample 438: 1.1209640307576818
SNR of sample 439: 0.9929041393074118
SNR of sample 440: 1.0742214788994044
SNR of sample 441: 1.1377117345424914
SNR of sample 442: 1.0214861312298784
SNR of sample 443: 1.00345610128933
SNR of sample 444: 1.101008020059074
SNR of sample 445: 1.0197229732125628
SNR of sample 446: 1.0058425287089126
SNR of sample 447: 1.083296775818408
SNR of sample 448: 1.0514093398860158
SNR of sample 449: 1.0456473174823553
SNR of sample 450: 1.1045765302220696
SNR of sample 451: 0.987884979479665
SNR of sample 452: 1.0754618697864622
SNR of sample 453: 1.1370495714728208
SNR of sample 454: 1.0493644131035178
SNR of sample 455: 1.1314928895128729
SNR of sample 456: 1.1332653017638634
SNR of sample 457: 1.091540227145392
SNR of sample 458: 1.045937563902163
SNR of sample 459: 1.1408814713634903
SNR of sample 460: 1.15277710924607
SNR of sample 461: 1.0797170052591925
SNR of sample 462: 1.1265840039101767
SNR of sample 463: 1.0293453053571258
SNR of sample 464: 1.084597675156418
SNR of sample 465: 1.037456608815827
SNR of sample 466: 1.0280444707340366
SNR of sample 467: 1.0512568068176797
SNR of sample 468: 1.041773676467767
SNR of sample 469: 1.044416439688656
SNR of sample 470: 1.1182695603150703
SNR of sample 471: 0.9505963068270968
SNR of sample 472: 1.0622907008148281
SNR of sample 473: 1.1104377605993232
SNR of sample 474: 1.038860987312203
SNR of sample 475: 1.1051145700736373
SNR of sample 476: 1.0738283357555178
SNR of sample 477: 1.0979655127723764
SNR of sample 478: 1.0340484622265846
SNR of sample 479: 1.0686984486982747
SNR of sample 480: 0.9767841055394841
SNR of sample 481: 1.110679017824082
SNR of sample 482: 1.0395559608467215
SNR of sample 483: 1.0550739517064058
SNR of sample 484: 1.034624683881427
SNR of sample 485: 0.9915785835845755
SNR of sample 486: 1.0992121810067523
SNR of sample 487: 0.9857795442462151
SNR of sample 488: 1.065991488275948
SNR of sample 489: 1.0570611527795464
SNR of sample 490: 1.050066052274879
SNR of sample 491: 1.0638617849471963
SNR of sample 492: 1.0598396231893619
SNR of sample 493: 1.0222565623620545
SNR of sample 494: 0.972450535582739
SNR of sample 495: 1.1412310613656755
SNR of sample 496: 1.0208671330123844
SNR of sample 497: 0.9742174470654612
SNR of sample 498: 0.9842283275945338
SNR of sample 499: 1.0852358937053908
SNR of sample 500: 1.0191611829850598
SNR of sample 501: 1.0630244385869083
SNR of sample 502: 1.0400694737433043
SNR of sample 503: 1.0458149291272387
SNR of sample 504: 1.1041091590640204
SNR of sample 505: 1.0576605423760366
SNR of sample 506: 1.1446549983955943
SNR of sample 507: 1.037124103552734
SNR of sample 508: 1.0859075698684195
SNR of sample 509: 1.1469026770249724
SNR of sample 510: 1.0093593963651062
SNR of sample 511: 1.007116765499551
SNR of sample 512: 1.1267171872171922
SNR of sample 513: 1.104390151250153
SNR of sample 514: 1.046140768753489
SNR of sample 515: 1.046442146139675
SNR of sample 516: 1.0666289302458711
SNR of sample 517: 1.0322035045493725
SNR of sample 518: 1.003802455545475
SNR of sample 519: 1.0894952356479732
SNR of sample 520: 1.0743357007346244
SNR of sample 521: 1.036081028459209
SNR of sample 522: 1.130327632648869
SNR of sample 523: 1.089032782823905
SNR of sample 524: 1.0458248305101219
SNR of sample 525: 1.0890779538386266
SNR of sample 526: 1.0637605060961375
SNR of sample 527: 0.9984099553396076
SNR of sample 528: 1.182249837338488
SNR of sample 529: 1.1213974912972298
SNR of sample 530: 1.0732302404574436
SNR of sample 531: 1.087695901989928
SNR of sample 532: 1.0985353923649799
SNR of sample 533: 1.0988644030223496
SNR of sample 534: 1.1684124929720936
SNR of sample 535: 1.0646652206889828
SNR of sample 536: 0.9866227796642962
SNR of sample 537: 0.9929168881468103
SNR of sample 538: 1.0918537062217684
SNR of sample 539: 1.0600045168075716
SNR of sample 540: 1.1367657318301727
SNR of sample 541: 1.1508187063126876
SNR of sample 542: 1.0464847285575642
SNR of sample 543: 1.1334327839789051
SNR of sample 544: 1.013936553283759
SNR of sample 545: 0.9733417894720571
SNR of sample 546: 1.1375058116644918
SNR of sample 547: 0.9934468386332774
SNR of sample 548: 1.1062334910543452
SNR of sample 549: 1.0339545608764975
SNR of sample 550: 1.070511954923976
SNR of sample 551: 1.042154847351305
SNR of sample 552: 1.0704902754255066
SNR of sample 553: 1.1318479155684056
SNR of sample 554: 0.9386990510714971
SNR of sample 555: 1.0538089691494426
SNR of sample 556: 1.1006911758068156
SNR of sample 557: 1.0715714028924648
SNR of sample 558: 1.064946730594482
SNR of sample 559: 1.0049927570838302
SNR of sample 560: 1.1318603408332002
SNR of sample 561: 1.012461764953548
SNR of sample 562: 1.069956183184108
SNR of sample 563: 1.136825916706521
SNR of sample 564: 1.059444215023247
SNR of sample 565: 1.1029969684350762
SNR of sample 566: 1.0418933343563344
SNR of sample 567: 1.064351547467844
SNR of sample 568: 1.0322035045493725
SNR of sample 569: 1.0640701022772656
SNR of sample 570: 0.9778617384007188
SNR of sample 571: 1.0285642609779375
SNR of sample 572: 0.9415500669075345
SNR of sample 573: 1.0858888025413862
SNR of sample 574: 1.08641687629515
SNR of sample 575: 1.058723679095011
SNR of sample 576: 1.060659108231508
SNR of sample 577: 1.0768384208668924
SNR of sample 578: 1.0161937450064953
SNR of sample 579: 1.017835109542857
SNR of sample 580: 1.1159803347065358
SNR of sample 581: 1.079273772766603
SNR of sample 582: 1.0859487285580511
SNR of sample 583: 1.094919381450114
SNR of sample 584: 0.9813174504567523
SNR of sample 585: 1.116773998495281
SNR of sample 586: 1.142526524650338
SNR of sample 587: 1.0545407654738985
SNR of sample 588: 1.0457728644287159
SNR of sample 589: 1.0494806411012825
SNR of sample 590: 1.0837671238628144
SNR of sample 591: 0.999411289309214
SNR of sample 592: 1.0537960908802024
SNR of sample 593: 1.0623942446881152
SNR of sample 594: 1.1675489370688799
SNR of sample 595: 0.9741595272113414
SNR of sample 596: 1.0427853001097813
SNR of sample 597: 1.027089925652172
SNR of sample 598: 1.0485845335929043
SNR of sample 599: 1.0754553982943817
SNR of sample 600: 1.1229598389152893
SNR of sample 601: 1.0549406389695488
SNR of sample 602: 1.0497026779945624
SNR of sample 603: 1.0089511746446722
SNR of sample 604: 0.9882701626882927
SNR of sample 605: 0.9898609848715062
SNR of sample 606: 1.0530725133506886
SNR of sample 607: 1.1669029527294104
SNR of sample 608: 0.9693497201523967
SNR of sample 609: 1.0867161180889495
SNR of sample 610: 0.9814246830805252
SNR of sample 611: 1.0666698947907403
SNR of sample 612: 1.099390276468806
SNR of sample 613: 1.0177012143717128
SNR of sample 614: 1.0418629830584771
SNR of sample 615: 1.0865165372731889
SNR of sample 616: 1.1044172020870493
SNR of sample 617: 1.110524219733518
SNR of sample 618: 1.0773529692022081
SNR of sample 619: 1.083523731045669
SNR of sample 620: 1.0648665488076052
SNR of sample 621: 1.0989213521526573
SNR of sample 622: 1.118712986952422
SNR of sample 623: 1.0717547402631036
SNR of sample 624: 1.061878207909621
SNR of sample 625: 1.0718478650341412
SNR of sample 626: 1.0707772213843534
SNR of sample 627: 1.0953962009866007
SNR of sample 628: 1.1528007949070842
SNR of sample 629: 1.056377051351723
SNR of sample 630: 1.0074359394889583
SNR of sample 631: 1.0810437258506032
SNR of sample 632: 1.0408497415434428
SNR of sample 633: 1.063127400025908
SNR of sample 634: 1.061093151205343
SNR of sample 635: 0.9998969100749301
SNR of sample 636: 1.0658638704521217
SNR of sample 637: 1.1158278663531207
SNR of sample 638: 1.0209270590290491
SNR of sample 639: 1.0699778626825776
SNR of sample 640: 1.0447784549556356
SNR of sample 641: 1.0141477827852645
SNR of sample 642: 1.0382979027862842
SNR of sample 643: 0.9918995048768445
SNR of sample 644: 1.0995383442076063
SNR of sample 645: 1.099752809455152
SNR of sample 646: 1.0027413897039663
SNR of sample 647: 0.9977281189340126
SNR of sample 648: 1.019171084367943
SNR of sample 649: 1.0194854694532107
SNR of sample 650: 1.0501028750648167
SNR of sample 651: 1.0806579602076882
SNR of sample 652: 0.9921304724291954
SNR of sample 653: 1.0051287231324402
SNR of sample 654: 0.9896265227134319
SNR of sample 655: 1.136564468426471
SNR of sample 656: 1.0697564729385056
SNR of sample 657: 1.1226093429042128
SNR of sample 658: 1.0835618481340228
SNR of sample 659: 1.0790193784129212
SNR of sample 660: 1.0592231488537793
SNR of sample 661: 1.0659470291253554
SNR of sample 662: 1.0727486967317383
SNR of sample 663: 1.0743105266304314
SNR of sample 664: 0.9784875316848972
SNR of sample 665: 1.0272501597960837
SNR of sample 666: 1.1020929009914389
SNR of sample 667: 1.0695368952122164
SNR of sample 668: 1.0954373596762321
SNR of sample 669: 1.0288061653519043
SNR of sample 670: 0.983819005720446
SNR of sample 671: 1.0482048511525448
SNR of sample 672: 1.0634234707885881
SNR of sample 673: 1.008049372223263
SNR of sample 674: 1.060848011085336
SNR of sample 675: 0.9624757659794753
SNR of sample 676: 1.1150726432273335
SNR of sample 677: 1.1507744413068572
SNR of sample 678: 1.1561500509183946
SNR of sample 679: 0.9864864900410821
SNR of sample 680: 1.043139031866898
SNR of sample 681: 1.0030231584691485
SNR of sample 682: 0.9834119488685864
SNR of sample 683: 1.1028799638582618
SNR of sample 684: 1.0814776393945966
SNR of sample 685: 1.0416650848306572
SNR of sample 686: 1.018650646974834
SNR of sample 687: 1.0437292966595548
SNR of sample 688: 1.000510925243522
SNR of sample 689: 0.9983106179361729
SNR of sample 690: 1.1061812013983352
SNR of sample 691: 1.0801256152691514
SNR of sample 692: 1.0764340173267857
SNR of sample 693: 0.9952969087892333
SNR of sample 694: 0.9461851436803073
SNR of sample 695: 1.122450791348242
SNR of sample 696: 1.069286901473149
SNR of sample 697: 1.022034072464329
SNR of sample 698: 1.0927525964717413
SNR of sample 699: 1.1120217230009315
SNR of sample 700: 0.995277170738388
SNR of sample 701: 1.047542493938112
SNR of sample 702: 1.064455738490339
SNR of sample 703: 1.1067292073477069
SNR of sample 704: 1.1093088735208114
SNR of sample 705: 1.079191131812736
SNR of sample 706: 1.1605176609234829
SNR of sample 707: 1.0326915197671582
SNR of sample 708: 1.0845378138546737
SNR of sample 709: 1.050425349515185
SNR of sample 710: 1.0353676758871821
SNR of sample 711: 1.0807541265800036
SNR of sample 712: 1.113595331015211
SNR of sample 713: 1.1298924895213802
SNR of sample 714: 0.998292044753902
SNR of sample 715: 1.0582563726518825
SNR of sample 716: 1.1727838564425883
SNR of sample 717: 1.1545474506195947
SNR of sample 718: 1.0822434757673958
SNR of sample 719: 1.0971471278838842
SNR of sample 720: 1.0674566340829592
SNR of sample 721: 1.0294903962095692
SNR of sample 722: 1.0218273730072798
SNR of sample 723: 1.121828104380262
SNR of sample 724: 1.0623199519590318
SNR of sample 725: 1.0297159924234933
SNR of sample 726: 1.1530473587553491
SNR of sample 727: 1.108049521161958
SNR of sample 728: 0.975533942699385
SNR of sample 729: 1.101619705490517
SNR of sample 730: 1.0357381040938665
SNR of sample 731: 1.0444351423007683
SNR of sample 732: 1.096142752313
SNR of sample 733: 1.0982920642627554
SNR of sample 734: 1.1257212245860124
SNR of sample 735: 1.1517869709577628
SNR of sample 736: 1.0518610500332304
SNR of sample 737: 1.0736971586110473
SNR of sample 738: 1.1028434646429282
SNR of sample 739: 1.063981701695447
SNR of sample 740: 1.0572564624105338
SNR of sample 741: 1.008952921947534
SNR of sample 742: 1.1494718593809066
SNR of sample 743: 1.0569588384897546
SNR of sample 744: 1.0764246336632692
SNR of sample 745: 1.100996759662854
SNR of sample 746: 1.1110355970377142
SNR of sample 747: 1.0461419336220632
SNR of sample 748: 1.0280823289627072
SNR of sample 749: 1.0819092232014411
SNR of sample 750: 1.1367020523481013
SNR of sample 751: 1.0143705962575942
SNR of sample 752: 0.9891235583489402
SNR of sample 753: 1.1913039724783885
SNR of sample 754: 1.0583429612159188
SNR of sample 755: 1.1012782695683532
SNR of sample 756: 0.9575689512542449
SNR of sample 757: 1.0341213312274105
SNR of sample 758: 1.0717968696765472
SNR of sample 759: 1.033044280800463
SNR of sample 760: 1.1013506208498125
SNR of sample 761: 1.0618004205748142
SNR of sample 762: 1.112320576505206
SNR of sample 763: 1.0398331348525267
SNR of sample 764: 1.0283463011246683
SNR of sample 765: 1.0814195901106352
SNR of sample 766: 1.080078696951568
SNR of sample 767: 1.1173845190581495
SNR of sample 768: 1.117332099972298
SNR of sample 769: 1.1740236648953588
SNR of sample 770: 1.0806356982749314
SNR of sample 771: 1.0632116588527953
SNR of sample 772: 1.1211289243758915
SNR of sample 773: 1.0740129027096519
SNR of sample 774: 1.1005525564464527
SNR of sample 775: 1.099993678390386
SNR of sample 776: 1.0613107874840082
SNR of sample 777: 1.0953022349215926
SNR of sample 778: 1.1136388194419915
SNR of sample 779: 1.003838501756363
SNR of sample 780: 1.0233684294163947
SNR of sample 781: 1.1033531593591834
SNR of sample 782: 0.9988612124823767
SNR of sample 783: 0.9983937118944858
SNR of sample 784: 1.0233381428334583
SNR of sample 785: 1.0872887157082267
SNR of sample 786: 0.9910650059730719
SNR of sample 787: 0.9995721706023336
SNR of sample 788: 1.0216660387097145
SNR of sample 789: 1.204214987468389
SNR of sample 790: 1.0480809867941252
SNR of sample 791: 1.067917986753374
SNR of sample 792: 1.13935847041728
SNR of sample 793: 1.0682686769092127
SNR of sample 794: 1.0888678892056955
SNR of sample 795: 1.0270059903998887
SNR of sample 796: 1.114122628189925
SNR of sample 797: 1.1147418205521815
SNR of sample 798: 1.0142845254129242
SNR of sample 799: 0.988538729609631
SNR of sample 800: 0.9519739580611807
SNR of sample 801: 1.1769813956358026
SNR of sample 802: 1.0602227355205238
SNR of sample 803: 0.9973483717787325
SNR of sample 804: 1.0368638848561798
SNR of sample 805: 0.9851497386369467
SNR of sample 806: 1.0307798410065967
SNR of sample 807: 1.0096234332419882
SNR of sample 808: 1.0878197663483475
SNR of sample 809: 1.0872289191214035
SNR of sample 810: 1.0702571722807692
SNR of sample 811: 1.100802873760124
SNR of sample 812: 1.071181301349856
SNR of sample 813: 0.9707373374842845
SNR of sample 814: 1.0376631141281139
SNR of sample 815: 0.9700408755065876
SNR of sample 816: 1.0038425787963736
SNR of sample 817: 1.0196869270016746
SNR of sample 818: 1.0293079648478216
SNR of sample 819: 1.0714278651981206
SNR of sample 820: 1.1483573390148134
SNR of sample 821: 0.9537494119134491
SNR of sample 822: 1.0502185206282941
SNR of sample 823: 1.145405691476925
SNR of sample 824: 0.958914762747293
SNR of sample 825: 1.0297474438750043
SNR of sample 826: 1.0073801552272248
SNR of sample 827: 1.144874123117438
SNR of sample 828: 1.0130947415939355
SNR of sample 829: 1.113789475777624
SNR of sample 830: 1.0955471161819164
SNR of sample 831: 1.1108525832416793
SNR of sample 832: 1.115265752551014
SNR of sample 833: 0.9852343857533589
SNR of sample 834: 1.0199477281325164
SNR of sample 835: 1.108351222122748
SNR of sample 836: 1.109095961431365
SNR of sample 837: 1.0185522155802906
SNR of sample 838: 1.072796779917896
SNR of sample 839: 1.0210371391093374
SNR of sample 840: 1.0762523625440878
SNR of sample 841: 1.0266901815863632
SNR of sample 842: 1.0726901297284102
SNR of sample 843: 1.1174364204246345
SNR of sample 844: 1.0938769535057968
SNR of sample 845: 1.123094187090879
SNR of sample 846: 1.0872910454453757
SNR of sample 847: 1.1196822870362302
SNR of sample 848: 0.997831533377458
SNR of sample 849: 1.0634907743062247
SNR of sample 850: 1.0860789349787094
SNR of sample 851: 1.0156816558381703
SNR of sample 852: 1.0670333985008986
SNR of sample 853: 1.0209451144919537
SNR of sample 854: 0.9646571118150289
SNR of sample 855: 1.0761146491926161
SNR of sample 856: 1.1010672989265309
SNR of sample 857: 1.010312582433634
SNR of sample 858: 1.0797111162013993
SNR of sample 859: 1.0840041099028
SNR of sample 860: 1.0771284731419377
SNR of sample 861: 1.0225017671969825
SNR of sample 862: 1.0582195498619449
SNR of sample 863: 1.1181288700772416
SNR of sample 864: 1.0265439258653453
SNR of sample 865: 1.0622556253277522
SNR of sample 866: 1.04430493588011
SNR of sample 867: 1.076862430102511
SNR of sample 868: 1.0941060443254442
SNR of sample 869: 1.0761609203609912
SNR of sample 870: 1.0510646035028908
SNR of sample 871: 1.0231272369065567
SNR of sample 872: 1.1510687647666757
SNR of sample 873: 1.0438594383652926
SNR of sample 874: 1.056892182121326
SNR of sample 875: 1.1367456702047234
SNR of sample 876: 1.106152856263023
SNR of sample 877: 1.0304860352661447
SNR of sample 878: 1.0250891344456627
SNR of sample 879: 1.0307845004808946
SNR of sample 880: 1.0194720734646041
SNR of sample 881: 1.0634006264215443
SNR of sample 882: 1.0938875667528087
SNR of sample 883: 0.9966271239863675
SNR of sample 884: 1.1318603408332002
SNR of sample 885: 0.9790090692316599
SNR of sample 886: 1.0364269944258293
SNR of sample 887: 1.0971036394571037
SNR of sample 888: 1.038354528341988
SNR of sample 889: 1.1295722800932402
SNR of sample 890: 1.0732050663532509
SNR of sample 891: 1.1455610072868556
SNR of sample 892: 1.133663427956652
SNR of sample 893: 1.0498247303351995
SNR of sample 894: 1.1303271149295024
SNR of sample 895: 1.0123832657546121
SNR of sample 896: 1.00051959704291
SNR of sample 897: 1.0946873137441093
SNR of sample 898: 1.024274179447973
SNR of sample 899: 1.0245455938258266
SNR of sample 900: 1.1283401080011246
SNR of sample 901: 0.9993096221686303
SNR of sample 902: 1.0943585619464231
SNR of sample 903: 1.0478356525293557
SNR of sample 904: 1.0944160287960973
SNR of sample 905: 1.0377436194895946
SNR of sample 906: 1.1374095158623347
SNR of sample 907: 0.9923463614049988
SNR of sample 908: 0.9555708133594886
SNR of sample 909: 1.0747030873400307
SNR of sample 910: 1.0130388926172813
SNR of sample 911: 1.0312182198801256
SNR of sample 912: 0.9744004608614961
SNR of sample 913: 1.1052691093045182
SNR of sample 914: 0.8829730327668377
SNR of sample 915: 1.0980319102811218
SNR of sample 916: 1.0732026719011811
SNR of sample 917: 1.0367594996889222
SNR of sample 918: 0.9901255394677546
SNR of sample 919: 1.0159749438592558
SNR of sample 920: 0.9886478389661072
SNR of sample 921: 1.0977304681800149
SNR of sample 922: 1.142188712763739
SNR of sample 923: 1.0740380768138449
SNR of sample 924: 1.044088917474465
SNR of sample 925: 0.9865183944970387
SNR of sample 926: 1.0116020272306616
SNR of sample 927: 1.0715989067338068
SNR of sample 928: 1.0348293771759314
SNR of sample 929: 1.003728680535758
SNR of sample 930: 1.0156659301124147
SNR of sample 931: 1.0032899133727042
SNR of sample 932: 1.10066658413691
SNR of sample 933: 1.1137265728746022
SNR of sample 934: 1.0282116940893953
SNR of sample 935: 0.9958299008769782
SNR of sample 936: 1.0634802257741336
SNR of sample 937: 1.0557257603887478
SNR of sample 938: 1.0885321481965622
SNR of sample 939: 1.0742707269541367
SNR of sample 940: 1.0772568675448135
SNR of sample 941: 1.081463596256782
SNR of sample 942: 0.9930242502004247
SNR of sample 943: 1.103567754036571
SNR of sample 944: 1.0375843560694948
SNR of sample 945: 1.0779953295061124
SNR of sample 946: 1.092594562635137
SNR of sample 947: 1.102901060922444
SNR of sample 948: 1.0775328766820442
SNR of sample 949: 1.028345718690381
SNR of sample 950: 1.0626996991143118
SNR of sample 951: 1.1353803148055923
SNR of sample 952: 1.013153502742026
SNR of sample 953: 1.012105768174203
SNR of sample 954: 1.0039373214404312
SNR of sample 955: 0.9967566185428971
SNR of sample 956: 1.0595957126528501
SNR of sample 957: 1.0106830753552392
SNR of sample 958: 1.111478635385541
SNR of sample 959: 1.0577488135280138
SNR of sample 960: 1.0069272802114357
SNR of sample 961: 1.0946139270239172
SNR of sample 962: 1.0124204768340748
SNR of sample 963: 1.039341754458859
SNR of sample 964: 1.0564653225037002
SNR of sample 965: 1.0892093251278594
SNR of sample 966: 1.0104120492669104
SNR of sample 967: 1.0305139921119322
SNR of sample 968: 1.0235961612227054
SNR of sample 969: 1.0490722899510068
SNR of sample 970: 1.1316762915984324
SNR of sample 971: 1.0035270288425315
SNR of sample 972: 1.0739912232111826
SNR of sample 973: 1.0731001634666268
SNR of sample 974: 1.11843445393328
SNR of sample 975: 1.102315132029481
SNR of sample 976: 1.0668296759302065
SNR of sample 977: 1.1416708639674622
SNR of sample 978: 1.0707367745588505
SNR of sample 979: 1.0124705014678566
SNR of sample 980: 1.032764388767984
SNR of sample 981: 1.1190892395019787
SNR of sample 982: 1.0764568616938297
SNR of sample 983: 1.1058106437618094
SNR of sample 984: 1.1016309658867371
SNR of sample 985: 1.0936438503610595
SNR of sample 986: 1.0493655779720923
SNR of sample 987: 1.0555521302562296
SNR of sample 988: 1.0137789077366797
SNR of sample 989: 1.0307529843144627
SNR of sample 990: 1.1036323395275336
SNR of sample 991: 1.0105638057561968
SNR of sample 992: 1.1274528664368964
SNR of sample 993: 1.1796123160261842
SNR of sample 994: 0.9504831204306099
SNR of sample 995: 1.1154299990200154
SNR of sample 996: 1.0484600868001974
SNR of sample 997: 1.1090458720826624
SNR of sample 998: 0.9969714720799677
SNR of sample 999: 1.1003955580485814
SNR of sample 1000: 0.9788705793011384


==> figs/corrected/freq/61/snr-values.txt <==
SNR of conditional mean: 7.289017037063564
SNR of RTM image: -14.017977688782418
SNR of sample 1: 6.734221715920568
SNR of sample 2: 6.646645861052503
SNR of sample 3: 6.662820967218035
SNR of sample 4: 6.732389507082754
SNR of sample 5: 6.69599901281603
SNR of sample 6: 6.624567200951511
SNR of sample 7: 6.60520863840177
SNR of sample 8: 6.767279132906182
SNR of sample 9: 6.649188898580433
SNR of sample 10: 6.636574148497875
SNR of sample 11: 6.688762849231366
SNR of sample 12: 6.592713999212225
SNR of sample 13: 6.685883294115254
SNR of sample 14: 6.735960735272423
SNR of sample 15: 6.641524063360361
SNR of sample 16: 6.668882943279624
SNR of sample 17: 6.643017683732526
SNR of sample 18: 6.6478262612079755
SNR of sample 19: 6.695066082517713
SNR of sample 20: 6.707907075963404
SNR of sample 21: 6.721093388226506
SNR of sample 22: 6.7010736980458265
SNR of sample 23: 6.678069873437015
SNR of sample 24: 6.688604427105237
SNR of sample 25: 6.7452594928129646
SNR of sample 26: 6.731866610522654
SNR of sample 27: 6.622309944513854
SNR of sample 28: 6.727088060770458
SNR of sample 29: 6.743708405591125
SNR of sample 30: 6.633116300849454
SNR of sample 31: 6.7290988827896925
SNR of sample 32: 6.653516514764464
SNR of sample 33: 6.58168761214589
SNR of sample 34: 6.59930663762441
SNR of sample 35: 6.657290171226409
SNR of sample 36: 6.664909964861601
SNR of sample 37: 6.650696497375492
SNR of sample 38: 6.6797301994451725
SNR of sample 39: 6.633580695121147
SNR of sample 40: 6.637975614822814
SNR of sample 41: 6.732085605814656
SNR of sample 42: 6.669477802831658
SNR of sample 43: 6.7388014614360525
SNR of sample 44: 6.66309484076288
SNR of sample 45: 6.661934631662699
SNR of sample 46: 6.765759626565695
SNR of sample 47: 6.745136275603753
SNR of sample 48: 6.670756569666753
SNR of sample 49: 6.655332156582552
SNR of sample 50: 6.659743125584579
SNR of sample 51: 6.701753981293322
SNR of sample 52: 6.766358627872661
SNR of sample 53: 6.661860597793298
SNR of sample 54: 6.671259275171561
SNR of sample 55: 6.653236428587222
SNR of sample 56: 6.68963520636381
SNR of sample 57: 6.626204229588179
SNR of sample 58: 6.622905839504621
SNR of sample 59: 6.621427232994082
SNR of sample 60: 6.635601353808343
SNR of sample 61: 6.60964394021402
SNR of sample 62: 6.689082799799823
SNR of sample 63: 6.632392529175178
SNR of sample 64: 6.680156282483749
SNR of sample 65: 6.6290796429493595
SNR of sample 66: 6.669900779554036
SNR of sample 67: 6.658923575827512
SNR of sample 68: 6.586122913958139
SNR of sample 69: 6.665952651665601
SNR of sample 70: 6.576596359896366
SNR of sample 71: 6.718832507753284
SNR of sample 72: 6.699058216552294
SNR of sample 73: 6.70459056570202
SNR of sample 74: 6.736874509954181
SNR of sample 75: 6.7376220967193134
SNR of sample 76: 6.5901595718582335
SNR of sample 77: 6.650080411329434
SNR of sample 78: 6.69038020453211
SNR of sample 79: 6.679494119414079
SNR of sample 80: 6.730313970142715
SNR of sample 81: 6.680878500999926
SNR of sample 82: 6.6910537574278415
SNR of sample 83: 6.625803514798559
SNR of sample 84: 6.7288798874976905
SNR of sample 85: 6.66910711576529
SNR of sample 86: 6.759341459579999
SNR of sample 87: 6.650786062825885
SNR of sample 88: 6.725032197166344
SNR of sample 89: 6.741331555979821
SNR of sample 90: 6.6969754315411265
SNR of sample 91: 6.671094122693669
SNR of sample 92: 6.699169008496712
SNR of sample 93: 6.7116413857535
SNR of sample 94: 6.622763984398218
SNR of sample 95: 6.68367211470121
SNR of sample 96: 6.57329486349661
SNR of sample 97: 6.80396835124734
SNR of sample 98: 6.741261663865353
SNR of sample 99: 6.663814988401591
SNR of sample 100: 6.612106213520785
SNR of sample 101: 6.705877098327612
SNR of sample 102: 6.617606464069791
SNR of sample 103: 6.769287884047951
SNR of sample 104: 6.683355788168318
SNR of sample 105: 6.662932276881819
SNR of sample 106: 6.655763934534159
SNR of sample 107: 6.639695996277478
SNR of sample 108: 6.681667505314373
SNR of sample 109: 6.588146161242167
SNR of sample 110: 6.701569155479505
SNR of sample 111: 6.664029324219295
SNR of sample 112: 6.668484817086836
SNR of sample 113: 6.6923439140889975
SNR of sample 114: 6.710319130491625
SNR of sample 115: 6.595566115201915
SNR of sample 116: 6.7101322338003415
SNR of sample 117: 6.701843546743715
SNR of sample 118: 6.667256786749651
SNR of sample 119: 6.751353049755905
SNR of sample 120: 6.646174218709681
SNR of sample 121: 6.686172181521725
SNR of sample 122: 6.583339654644184
SNR of sample 123: 6.694572695961501
SNR of sample 124: 6.656918966440675
SNR of sample 125: 6.65047594892539
SNR of sample 126: 6.667931375084116
SNR of sample 127: 6.6558022457672745
SNR of sample 128: 6.654821685287247
SNR of sample 129: 6.696594907806796
SNR of sample 130: 6.661987439038075
SNR of sample 131: 6.663923709468542
SNR of sample 132: 6.6769303731114915
SNR of sample 133: 6.779797587186583
SNR of sample 134: 6.550767858424285
SNR of sample 135: 6.660508832527536
SNR of sample 136: 6.650872004240713
SNR of sample 137: 6.692170478101242
SNR of sample 138: 6.671733506111216
SNR of sample 139: 6.727028523043318
SNR of sample 140: 6.639379669744587
SNR of sample 141: 6.78048356534711
SNR of sample 142: 6.62810943685666
SNR of sample 143: 6.688809961693711
SNR of sample 144: 6.738130497137153
SNR of sample 145: 6.686231201529498
SNR of sample 146: 6.681178778232458
SNR of sample 147: 6.667601070128331
SNR of sample 148: 6.725983765361852
SNR of sample 149: 6.678944819166291
SNR of sample 150: 6.806802347059206
SNR of sample 151: 6.7875173006594975
SNR of sample 152: 6.728000282294117
SNR of sample 153: 6.635296417101513
SNR of sample 154: 6.586368830657196
SNR of sample 155: 6.596148549489155
SNR of sample 156: 6.645088561198266
SNR of sample 157: 6.687738800324557
SNR of sample 158: 6.6539570939453
SNR of sample 159: 6.717281938250811
SNR of sample 160: 6.68618460678652
SNR of sample 161: 6.679170544810057
SNR of sample 162: 6.722636709657849
SNR of sample 163: 6.706373073480656
SNR of sample 164: 6.700667806062541
SNR of sample 165: 6.621999312893993
SNR of sample 166: 6.741043186292717
SNR of sample 167: 6.720823656436593
SNR of sample 168: 6.726231235219008
SNR of sample 169: 6.648718809395709
SNR of sample 170: 6.6288580590605255
SNR of sample 171: 6.723016715672812
SNR of sample 172: 6.6413583931631015
SNR of sample 173: 6.669636742677154
SNR of sample 174: 6.6058112637443
SNR of sample 175: 6.5944095301373
SNR of sample 176: 6.640457043746138
SNR of sample 177: 6.667824724894631
SNR of sample 178: 6.629134521202202
SNR of sample 179: 6.713502586875834
SNR of sample 180: 6.660550250076851
SNR of sample 181: 6.636981075919892
SNR of sample 182: 6.596472641812544
SNR of sample 183: 6.737396371075548
SNR of sample 184: 6.698246432585725
SNR of sample 185: 6.763951750538104
SNR of sample 186: 6.7492536977250115
SNR of sample 187: 6.7060313786988095
SNR of sample 188: 6.67029372855316
SNR of sample 189: 6.71533893746858
SNR of sample 190: 6.696304467242227
SNR of sample 191: 6.66434513303282
SNR of sample 192: 6.668569205343564
SNR of sample 193: 6.652851763097961
SNR of sample 194: 6.763905155795125
SNR of sample 195: 6.648788183790812
SNR of sample 196: 6.688131749323682
SNR of sample 197: 6.764620126240172
SNR of sample 198: 6.6708953184569575
SNR of sample 199: 6.693898107627036
SNR of sample 200: 6.6037419394366585
SNR of sample 201: 6.704895502408851
SNR of sample 202: 6.628936752404224
SNR of sample 203: 6.638227226434902
SNR of sample 204: 6.676251643022095
SNR of sample 205: 6.6782246715275795
SNR of sample 206: 6.627869215070635
SNR of sample 207: 6.717985518869796
SNR of sample 208: 6.736954756455979
SNR of sample 209: 6.709819531303015
SNR of sample 210: 6.695648516804953
SNR of sample 211: 6.7428919621502565
SNR of sample 212: 6.6510630426869275
SNR of sample 213: 6.584821367470921
SNR of sample 214: 6.620431140933062
SNR of sample 215: 6.64185385059678
SNR of sample 216: 6.769280118257454
SNR of sample 217: 6.739464659944456
SNR of sample 218: 6.667133051821073
SNR of sample 219: 6.600145860717401
SNR of sample 220: 6.7043089263666795
SNR of sample 221: 6.7093711863316825
SNR of sample 222: 6.6857709490127375
SNR of sample 223: 6.6718701840239545
SNR of sample 224: 6.689358744222133
SNR of sample 225: 6.739365775545467
SNR of sample 226: 6.719146245689344
SNR of sample 227: 6.66372645838993
SNR of sample 228: 6.700845901524596
SNR of sample 229: 6.7435354873227356
SNR of sample 230: 6.683391510804602
SNR of sample 231: 6.735039194800168
SNR of sample 232: 6.584572344455666
SNR of sample 233: 6.734422073315378
SNR of sample 234: 6.63643539970767
SNR of sample 235: 6.629025800135251
SNR of sample 236: 6.7791085027098585
SNR of sample 237: 6.6911536772655635
SNR of sample 238: 6.637495171250762
SNR of sample 239: 6.617704313030048
SNR of sample 240: 6.725310730185487
SNR of sample 241: 6.6998679296414
SNR of sample 242: 6.669446739669672
SNR of sample 243: 6.761851880787843
SNR of sample 244: 6.607501099756345
SNR of sample 245: 6.624591016042367
SNR of sample 246: 6.730532965434717
SNR of sample 247: 6.685403368262569
SNR of sample 248: 6.651809594013327
SNR of sample 249: 6.629603057228826
SNR of sample 250: 6.702752144231809
SNR of sample 251: 6.652605846398904
SNR of sample 252: 6.6633557713235625
SNR of sample 253: 6.655146295330002
SNR of sample 254: 6.595727125924877
SNR of sample 255: 6.616990378023734
SNR of sample 256: 6.619492515721714
SNR of sample 257: 6.689584469865898
SNR of sample 258: 6.680343696894398
SNR of sample 259: 6.679757120852227
SNR of sample 260: 6.668128108443362
SNR of sample 261: 6.7372928272022605
SNR of sample 262: 6.656250590738607
SNR of sample 263: 6.636589680078868
SNR of sample 264: 6.691669325754533
SNR of sample 265: 6.692357892511891
SNR of sample 266: 6.667175504809121
SNR of sample 267: 6.746531011576929
SNR of sample 268: 6.687486670993104
SNR of sample 269: 6.695530476789406
SNR of sample 270: 6.681625052326325
SNR of sample 271: 6.735193992890733
SNR of sample 272: 6.6434137390478485
SNR of sample 273: 6.663815506120957
SNR of sample 274: 6.651650136448465
SNR of sample 275: 6.641616217407586
SNR of sample 276: 6.740556530088267
SNR of sample 277: 6.687534818894182
SNR of sample 278: 6.643458780632729
SNR of sample 279: 6.683211862184449
SNR of sample 280: 6.637141568923488
SNR of sample 281: 6.709565331094096
SNR of sample 282: 6.669767725676862
SNR of sample 283: 6.644679045179416
SNR of sample 284: 6.672347521279808
SNR of sample 285: 6.667188965512649
SNR of sample 286: 6.65549057870868
SNR of sample 287: 6.6943826929540196
SNR of sample 288: 6.592006276838307
SNR of sample 289: 6.673115816819598
SNR of sample 290: 6.646395284879149
SNR of sample 291: 6.684504089723071
SNR of sample 292: 6.7038792192925385
SNR of sample 293: 6.702125186079057
SNR of sample 294: 6.710733823704139
SNR of sample 295: 6.692338219175967
SNR of sample 296: 6.686705432469153
SNR of sample 297: 6.6380175500914955
SNR of sample 298: 6.6574139061549875
SNR of sample 299: 6.634991480394683
SNR of sample 300: 6.667531178013862
SNR of sample 301: 6.691202342886008
SNR of sample 302: 6.631897071741499
SNR of sample 303: 6.659349658866088
SNR of sample 304: 6.690831655819641
SNR of sample 305: 6.69487918582643
SNR of sample 306: 6.618966512845416
SNR of sample 307: 6.643062725317406
SNR of sample 308: 6.638432761023377
SNR of sample 309: 6.694437571206861
SNR of sample 310: 6.704803348361625
SNR of sample 311: 6.701412286511475
SNR of sample 312: 6.654670511232247
SNR of sample 313: 6.575887084364351
SNR of sample 314: 6.725741990417727
SNR of sample 315: 6.605100435054185
SNR of sample 316: 6.5737737539105625
SNR of sample 317: 6.6652998075445264
SNR of sample 318: 6.69256860429403
SNR of sample 319: 6.627324574297145
SNR of sample 320: 6.617377632109827
SNR of sample 321: 6.6741331353746425
SNR of sample 322: 6.701671146194693
SNR of sample 323: 6.589759892507346
SNR of sample 324: 6.769380038095176
SNR of sample 325: 6.644513374982157
SNR of sample 326: 6.611840623485803
SNR of sample 327: 6.653603491618025
SNR of sample 328: 6.661257454731401
SNR of sample 329: 6.69534409781749
SNR of sample 330: 6.703977068252795
SNR of sample 331: 6.568795882202289
SNR of sample 332: 6.666497292439091
SNR of sample 333: 6.72743493274597
SNR of sample 334: 6.677829651650989
SNR of sample 335: 6.724349325322017
SNR of sample 336: 6.766282523125795
SNR of sample 337: 6.633513909322876
SNR of sample 338: 6.661553590209002
SNR of sample 339: 6.626346084694583
SNR of sample 340: 6.683912336487236
SNR of sample 341: 6.703324741851087
SNR of sample 342: 6.64677114913918
SNR of sample 343: 6.736404938488825
SNR of sample 344: 6.742028406247043
SNR of sample 345: 6.681069021726774
SNR of sample 346: 6.6462032109942015
SNR of sample 347: 6.64417012704221
SNR of sample 348: 6.704152575118016
SNR of sample 349: 6.5637496715376455
SNR of sample 350: 6.7378229718334905
SNR of sample 351: 6.64855469235655
SNR of sample 352: 6.610056044829702
SNR of sample 353: 6.692689750625776
SNR of sample 354: 6.657592001617041
SNR of sample 355: 6.586871536162004
SNR of sample 356: 6.6203374337277365
SNR of sample 357: 6.630195845903394
SNR of sample 358: 6.549433177897615
SNR of sample 359: 6.722061005722373
SNR of sample 360: 6.700238616707766
SNR of sample 361: 6.652755985015171
SNR of sample 362: 6.6949335463599065
SNR of sample 363: 6.710500849989243
SNR of sample 364: 6.649779616377535
SNR of sample 365: 6.718091651339916
SNR of sample 366: 6.736979089266201
SNR of sample 367: 6.75705106910289
SNR of sample 368: 6.613708037240535
SNR of sample 369: 6.695167555513535
SNR of sample 370: 6.6455534731893255
SNR of sample 371: 6.728558383771134
SNR of sample 372: 6.698358777688241
SNR of sample 373: 6.642043853604261
SNR of sample 374: 6.651022660576346
SNR of sample 375: 6.722698835981821
SNR of sample 376: 6.651590081001959
SNR of sample 377: 6.683304016231674
SNR of sample 378: 6.70002894036436
SNR of sample 379: 6.635051018121822
SNR of sample 380: 6.550730064910535
SNR of sample 381: 6.745115049109729
SNR of sample 382: 6.671682251893939
SNR of sample 383: 6.6434121858897495
SNR of sample 384: 6.677099667344316
SNR of sample 385: 6.750788735646491
SNR of sample 386: 6.5803493075836546
SNR of sample 387: 6.625365524214554
SNR of sample 388: 6.738176056441399
SNR of sample 389: 6.644838502744278
SNR of sample 390: 6.600573496914076
SNR of sample 391: 6.614713965969519
SNR of sample 392: 6.655652624870375
SNR of sample 393: 6.637605963195179
SNR of sample 394: 6.700269162150386
SNR of sample 395: 6.707629578382995
SNR of sample 396: 6.6090180174999995
SNR of sample 397: 6.622551201738613
SNR of sample 398: 6.710624067198455
SNR of sample 399: 6.6989137728490595
SNR of sample 400: 6.711503154682662
SNR of sample 401: 6.651748503128088
SNR of sample 402: 6.692878200475159
SNR of sample 403: 6.7162801512767585
SNR of sample 404: 6.671078591112676
SNR of sample 405: 6.636821100635664
SNR of sample 406: 6.700466413228998
SNR of sample 407: 6.592238215114471
SNR of sample 408: 6.715320299571388
SNR of sample 409: 6.6585979303460245
SNR of sample 410: 6.631476165896588
SNR of sample 411: 6.728255517941769
SNR of sample 412: 6.709738767081851
SNR of sample 413: 6.668410265498069
SNR of sample 414: 6.611492198352193
SNR of sample 415: 6.620931775560404
SNR of sample 416: 6.708061356334602
SNR of sample 417: 6.717313519132163
SNR of sample 418: 6.756415827440274
SNR of sample 419: 6.746328065585287
SNR of sample 420: 6.647716504702291
SNR of sample 421: 6.682126204673034
SNR of sample 422: 6.650693908778659
SNR of sample 423: 6.719910399474202
SNR of sample 424: 6.656606263943348
SNR of sample 425: 6.591358092191531
SNR of sample 426: 6.710095475725325
SNR of sample 427: 6.659784543133894
SNR of sample 428: 6.654379035228945
SNR of sample 429: 6.661469201952273
SNR of sample 430: 6.636213298099469
SNR of sample 431: 6.679627173291252
SNR of sample 432: 6.709935500441096
SNR of sample 433: 6.730982345844783
SNR of sample 434: 6.704937955396899
SNR of sample 435: 6.644646428859331
SNR of sample 436: 6.6566647662317555
SNR of sample 437: 6.601495555105697
SNR of sample 438: 6.628022977722466
SNR of sample 439: 6.675052087250065
SNR of sample 440: 6.6201960963407
SNR of sample 441: 6.66685762511813
SNR of sample 442: 6.7172374143852975
SNR of sample 443: 6.680871252928796
SNR of sample 444: 6.660790989582243
SNR of sample 445: 6.651287215172594
SNR of sample 446: 6.646656215439832
SNR of sample 447: 6.600592652530634
SNR of sample 448: 6.666845199853335
SNR of sample 449: 6.600097712816322
SNR of sample 450: 6.643825325944165
SNR of sample 451: 6.699721932780064
SNR of sample 452: 6.7316144811912
SNR of sample 453: 6.630080394484679
SNR of sample 454: 6.673288735087987
SNR of sample 455: 6.63231953074451
SNR of sample 456: 6.743660257690046
SNR of sample 457: 6.688037006679624
SNR of sample 458: 6.626544888931294
SNR of sample 459: 6.595895384718968
SNR of sample 460: 6.704905856796179
SNR of sample 461: 6.6303604806619205
SNR of sample 462: 6.641416895451509
SNR of sample 463: 6.63138867132366
SNR of sample 464: 6.716834110998844
SNR of sample 465: 6.689064679621998
SNR of sample 466: 6.658359261718098
SNR of sample 467: 6.644279365828528
SNR of sample 468: 6.66684157581777
SNR of sample 469: 6.618111240452065
SNR of sample 470: 6.717495238629782
SNR of sample 471: 6.641694910751284
SNR of sample 472: 6.53957890747689
SNR of sample 473: 6.621345951053552
SNR of sample 474: 6.64165349320197
SNR of sample 475: 6.63120436322921
SNR of sample 476: 6.576394449343457
SNR of sample 477: 6.734477469287587
SNR of sample 478: 6.697053089446092
SNR of sample 479: 6.696938155746743
SNR of sample 480: 6.61509707830068
SNR of sample 481: 6.59681588975249
SNR of sample 482: 6.710012122907329
SNR of sample 483: 6.668799072742262
SNR of sample 484: 6.709241238770707
SNR of sample 485: 6.623925746656498
SNR of sample 486: 6.695854569112794
SNR of sample 487: 6.750743694061612
SNR of sample 488: 6.6929993468069044
SNR of sample 489: 6.6300358706191656
SNR of sample 490: 6.644870083625631
SNR of sample 491: 6.654098431332336
SNR of sample 492: 6.71435423523362
SNR of sample 493: 6.628244043891933
SNR of sample 494: 6.684526351655827
SNR of sample 495: 6.626286029248076
SNR of sample 496: 6.621565981784287
SNR of sample 497: 6.643877615600175
SNR of sample 498: 6.666301076799212
SNR of sample 499: 6.613127673830761
SNR of sample 500: 6.7210141771634415
SNR of sample 501: 6.652563911130223
SNR of sample 502: 6.701450080025225
SNR of sample 503: 6.6105245808563255
SNR of sample 504: 6.628086657204538
SNR of sample 505: 6.711754766294749
SNR of sample 506: 6.712038476507556
SNR of sample 507: 6.642923976527201
SNR of sample 508: 6.652293661620944
SNR of sample 509: 6.600742273427534
SNR of sample 510: 6.61883811844254
SNR of sample 511: 6.633109570497691
SNR of sample 512: 6.681517884417473
SNR of sample 513: 6.73259193535503
SNR of sample 514: 6.631456492560663
SNR of sample 515: 6.7325463760507835
SNR of sample 516: 6.622142721158496
SNR of sample 517: 6.617628208283182
SNR of sample 518: 6.656187428975902
SNR of sample 519: 6.695972091408975
SNR of sample 520: 6.662547093673191
SNR of sample 521: 6.670641635967404
SNR of sample 522: 6.680681767640681
SNR of sample 523: 6.6738121493674525
SNR of sample 524: 6.7050570308511785
SNR of sample 525: 6.685423041598493
SNR of sample 526: 6.6872847604401935
SNR of sample 527: 6.663410131857039
SNR of sample 528: 6.709032597866034
SNR of sample 529: 6.799253998696582
SNR of sample 530: 6.698430740680175
SNR of sample 531: 6.659391076415403
SNR of sample 532: 6.690570207539591
SNR of sample 533: 6.626351261888247
SNR of sample 534: 6.652763233086301
SNR of sample 535: 6.66102965821017
SNR of sample 536: 6.689040346811775
SNR of sample 537: 6.656626972718006
SNR of sample 538: 6.688799607306383
SNR of sample 539: 6.704500482532261
SNR of sample 540: 6.706582232104696
SNR of sample 541: 6.672970855396996
SNR of sample 542: 6.69192093736662
SNR of sample 543: 6.6784410782227495
SNR of sample 544: 6.654302412762712
SNR of sample 545: 6.71560763381976
SNR of sample 546: 6.666324374170702
SNR of sample 547: 6.745646746899058
SNR of sample 548: 6.705826879549067
SNR of sample 549: 6.676116518267455
SNR of sample 550: 6.734629161061952
SNR of sample 551: 6.62567253179885
SNR of sample 552: 6.714103659060266
SNR of sample 553: 6.602833341948565
SNR of sample 554: 6.671347805183221
SNR of sample 555: 6.708942514696274
SNR of sample 556: 6.702227176794244
SNR of sample 557: 6.689795699367404
SNR of sample 558: 6.684810579588
SNR of sample 559: 6.547617536079528
SNR of sample 560: 6.680967548730953
SNR of sample 561: 6.645864104809186
SNR of sample 562: 6.665295665789595
SNR of sample 563: 6.601530242303248
SNR of sample 564: 6.628362083907481
SNR of sample 565: 6.674510035073407
SNR of sample 566: 6.695778982085295
SNR of sample 567: 6.642477702433334
SNR of sample 568: 6.602756201762967
SNR of sample 569: 6.70621568679326
SNR of sample 570: 6.702782171955063
SNR of sample 571: 6.642342577678694
SNR of sample 572: 6.717285562286376
SNR of sample 573: 6.698335998036118
SNR of sample 574: 6.646233756436821
SNR of sample 575: 6.698625403161955
SNR of sample 576: 6.621452083523671
SNR of sample 577: 6.664367394965577
SNR of sample 578: 6.677697115493182
SNR of sample 579: 6.725178194027679
SNR of sample 580: 6.703028088654119
SNR of sample 581: 6.725665367951494
SNR of sample 582: 6.735171213238609
SNR of sample 583: 6.686638128951516
SNR of sample 584: 6.7253386870312735
SNR of sample 585: 6.6769132883724
SNR of sample 586: 6.755811131220278
SNR of sample 587: 6.663964091579124
SNR of sample 588: 6.659280284470985
SNR of sample 589: 6.704765037128509
SNR of sample 590: 6.655445537123801
SNR of sample 591: 6.719870535082986
SNR of sample 592: 6.568267290729159
SNR of sample 593: 6.751473160648918
SNR of sample 594: 6.6459842157021995
SNR of sample 595: 6.662747968787368
SNR of sample 596: 6.612308124073694
SNR of sample 597: 6.57114839900337
SNR of sample 598: 6.678199820997991
SNR of sample 599: 6.716730049406191
SNR of sample 600: 6.6442788481091615
SNR of sample 601: 6.672787582741278
SNR of sample 602: 6.646042717990606
SNR of sample 603: 6.707172432182432
SNR of sample 604: 6.720251576536683
SNR of sample 605: 6.618792041418928
SNR of sample 606: 6.690960050222516
SNR of sample 607: 6.610893714764593
SNR of sample 608: 6.6528978401215735
SNR of sample 609: 6.5873297178013
SNR of sample 610: 6.674791674408748
SNR of sample 611: 6.575293777970416
SNR of sample 612: 6.761206802457265
SNR of sample 613: 6.732752946077992
SNR of sample 614: 6.719993752292198
SNR of sample 615: 6.6403933642640665
SNR of sample 616: 6.704108051252502
SNR of sample 617: 6.6488130343204
SNR of sample 618: 6.693363821240875
SNR of sample 619: 6.672330436540715
SNR of sample 620: 6.749874960964733
SNR of sample 621: 6.760167739688829
SNR of sample 622: 6.725595475837026
SNR of sample 623: 6.665419918437539
SNR of sample 624: 6.608839404318579
SNR of sample 625: 6.641385832289522
SNR of sample 626: 6.716334511810234
SNR of sample 627: 6.616750673957074
SNR of sample 628: 6.64570671812179
SNR of sample 629: 6.724864973810986
SNR of sample 630: 6.672994670487852
SNR of sample 631: 6.672050350363474
SNR of sample 632: 6.662744862471169
SNR of sample 633: 6.639791256640902
SNR of sample 634: 6.589615966523477
SNR of sample 635: 6.698788484762382
SNR of sample 636: 6.696383160585924
SNR of sample 637: 6.61332544262874
SNR of sample 638: 6.753743360070736
SNR of sample 639: 6.635905772795807
SNR of sample 640: 6.689142855246329
SNR of sample 641: 6.667694777333655
SNR of sample 642: 6.692441763049254
SNR of sample 643: 6.703458313447626
SNR of sample 644: 6.6699220060480595
SNR of sample 645: 6.723768444192876
SNR of sample 646: 6.641219644372897
SNR of sample 647: 6.74049958095796
SNR of sample 648: 6.680499012704328
SNR of sample 649: 6.656875995733261
SNR of sample 650: 6.673287699649254
SNR of sample 651: 6.723640567509367
SNR of sample 652: 6.679185558671683
SNR of sample 653: 6.6492272098135485
SNR of sample 654: 6.667203461654909
SNR of sample 655: 6.655814671032069
SNR of sample 656: 6.7465651810551135
SNR of sample 657: 6.689728395849768
SNR of sample 658: 6.682841175118082
SNR of sample 659: 6.732137895470666
SNR of sample 660: 6.672341826366777
SNR of sample 661: 6.738249054872067
SNR of sample 662: 6.639350159740699
SNR of sample 663: 6.644596727800153
SNR of sample 664: 6.634823739319957
SNR of sample 665: 6.646669676143359
SNR of sample 666: 6.700548730608261
SNR of sample 667: 6.739532481181459
SNR of sample 668: 6.679575919073975
SNR of sample 669: 6.663699019263509
SNR of sample 670: 6.7160404472101
SNR of sample 671: 6.6782236360888465
SNR of sample 672: 6.6187262910593905
SNR of sample 673: 6.591876329277333
SNR of sample 674: 6.697745797958381
SNR of sample 675: 6.695310446058671
SNR of sample 676: 6.752513258856086
SNR of sample 677: 6.669782739538489
SNR of sample 678: 6.706785178096339
SNR of sample 679: 6.667235042536261
SNR of sample 680: 6.683798955945986
SNR of sample 681: 6.5620261837667835
SNR of sample 682: 6.647534267485306
SNR of sample 683: 6.70392840263235
SNR of sample 684: 6.771887870706188
SNR of sample 685: 6.702633586496896
SNR of sample 686: 6.681267308244118
SNR of sample 687: 6.716978036982713
SNR of sample 688: 6.703824858759063
SNR of sample 689: 6.6932002219210815
SNR of sample 690: 6.700130413360182
SNR of sample 691: 6.739261196233447
SNR of sample 692: 6.531871101549403
SNR of sample 693: 6.676213331788979
SNR of sample 694: 6.705433930549943
SNR of sample 695: 6.714205649775454
SNR of sample 696: 6.643252210605521
SNR of sample 697: 6.730895886710589
SNR of sample 698: 6.693587476007175
SNR of sample 699: 6.630284893634421
SNR of sample 700: 6.799288685894132
SNR of sample 701: 6.648338803380746
SNR of sample 702: 6.717501968981545
SNR of sample 703: 6.731294012903377
SNR of sample 704: 6.63548849098646
SNR of sample 705: 6.709298705620381
SNR of sample 706: 6.6316568499554736
SNR of sample 707: 6.689776543750846
SNR of sample 708: 6.671081697428874
SNR of sample 709: 6.6365001146284746
SNR of sample 710: 6.691127791297242
SNR of sample 711: 6.672413789358711
SNR of sample 712: 6.58001744946977
SNR of sample 713: 6.611481326245498
SNR of sample 714: 6.658462287872018
SNR of sample 715: 6.756943901194038
SNR of sample 716: 6.5806687404327455
SNR of sample 717: 6.6868478052949225
SNR of sample 718: 6.624485919010981
SNR of sample 719: 6.688099133003596
SNR of sample 720: 6.700953587152814
SNR of sample 721: 6.6708979070537895
SNR of sample 722: 6.657542300557863
SNR of sample 723: 6.659328950091431
SNR of sample 724: 6.693936936579519
SNR of sample 725: 6.684552755343516
SNR of sample 726: 6.656272334951998
SNR of sample 727: 6.702138129063218
SNR of sample 728: 6.7337350597161185
SNR of sample 729: 6.681264719647286
SNR of sample 730: 6.697355955275456
SNR of sample 731: 6.690350694528223
SNR of sample 732: 6.665274957014938
SNR of sample 733: 6.598766138605851
SNR of sample 734: 6.638513525244541
SNR of sample 735: 6.588406574083485
SNR of sample 736: 6.714741489319714
SNR of sample 737: 6.634476349625079
SNR of sample 738: 6.694793762130969
SNR of sample 739: 6.673851496039302
SNR of sample 740: 6.579932025774308
SNR of sample 741: 6.6194816436150195
SNR of sample 742: 6.621237747705967
SNR of sample 743: 6.716531762888846
SNR of sample 744: 6.614848055285425
SNR of sample 745: 6.718932427591006
SNR of sample 746: 6.645063710668677
SNR of sample 747: 6.631885681915438
SNR of sample 748: 6.684632484125947
SNR of sample 749: 6.653420736681673
SNR of sample 750: 6.652878166785649
SNR of sample 751: 6.606954905824756
SNR of sample 752: 6.742281571017229
SNR of sample 753: 6.682140700815294
SNR of sample 754: 6.704027804750705
SNR of sample 755: 6.718149118189589
SNR of sample 756: 6.749334461946175
SNR of sample 757: 6.688411835500923
SNR of sample 758: 6.622051084830637
SNR of sample 759: 6.736346436200417
SNR of sample 760: 6.656208655469926
SNR of sample 761: 6.638077605538002
SNR of sample 762: 6.70826482004561
SNR of sample 763: 6.659316524826636
SNR of sample 764: 6.702980976191774
SNR of sample 765: 6.686398942604224
SNR of sample 766: 6.619666469428837
SNR of sample 767: 6.638091583960896
SNR of sample 768: 6.614965059862239
SNR of sample 769: 6.650663881055406
SNR of sample 770: 6.681989526760296
SNR of sample 771: 6.6996696431240546
SNR of sample 772: 6.692703211329304
SNR of sample 773: 6.641125419448206
SNR of sample 774: 6.641408611941646
SNR of sample 775: 6.672038960537413
SNR of sample 776: 6.646958045830464
SNR of sample 777: 6.702449796121811
SNR of sample 778: 6.696518803059931
SNR of sample 779: 6.694339722246605
SNR of sample 780: 6.662549682270024
SNR of sample 781: 6.635739584879181
SNR of sample 782: 6.657522109502572
SNR of sample 783: 6.6519240099933095
SNR of sample 784: 6.709452985991579
SNR of sample 785: 6.561430288776016
SNR of sample 786: 6.692579994120092
SNR of sample 787: 6.6878086924390265
SNR of sample 788: 6.703618288731855
SNR of sample 789: 6.676462872523601
SNR of sample 790: 6.710847204245389
SNR of sample 791: 6.686330085928487
SNR of sample 792: 6.745951683605888
SNR of sample 793: 6.670554141394477
SNR of sample 794: 6.6091215613732865
SNR of sample 795: 6.673220396131618
SNR of sample 796: 6.736759058535466
SNR of sample 797: 6.602799690189747
SNR of sample 798: 6.696137243886867
SNR of sample 799: 6.6738561555136
SNR of sample 800: 6.650269896617549
SNR of sample 801: 6.667896170167199
SNR of sample 802: 6.657985468335531
SNR of sample 803: 6.670559836307508
SNR of sample 804: 6.722153677488965
SNR of sample 805: 6.600495321289745
SNR of sample 806: 6.584195962476268
SNR of sample 807: 6.684290271624733
SNR of sample 808: 6.619961569467705
SNR of sample 809: 6.646701774744078
SNR of sample 810: 6.675342010095268
SNR of sample 811: 6.661756018481278
SNR of sample 812: 6.759267943429966
SNR of sample 813: 6.702293962592514
SNR of sample 814: 6.631251475691555
SNR of sample 815: 6.665900362009592
SNR of sample 816: 6.702963891452681
SNR of sample 817: 6.715853550518816
SNR of sample 818: 6.69434334628217
SNR of sample 819: 6.629017516625388
SNR of sample 820: 6.643345917810846
SNR of sample 821: 6.660038225623446
SNR of sample 822: 6.680109170021403
SNR of sample 823: 6.716016632119243
SNR of sample 824: 6.6609825457478244
SNR of sample 825: 6.650379135403867
SNR of sample 826: 6.674286898026474
SNR of sample 827: 6.694335580491674
SNR of sample 828: 6.647200338493955
SNR of sample 829: 6.650286981356642
SNR of sample 830: 6.707807673845048
SNR of sample 831: 6.696679296063525
SNR of sample 832: 6.568209306160118
SNR of sample 833: 6.593829684446892
SNR of sample 834: 6.700672465536839
SNR of sample 835: 6.652092268787401
SNR of sample 836: 6.648452183921996
SNR of sample 837: 6.668052003696496
SNR of sample 838: 6.705028038566658
SNR of sample 839: 6.700227226881705
SNR of sample 840: 6.7380533569515535
SNR of sample 841: 6.67113605796235
SNR of sample 842: 6.674068938173205
SNR of sample 843: 6.73086223495177
SNR of sample 844: 6.562983446875322
SNR of sample 845: 6.712568621138786
SNR of sample 846: 6.73767335093659
SNR of sample 847: 6.577801092862061
SNR of sample 848: 6.699389039227447
SNR of sample 849: 6.710865842142581
SNR of sample 850: 6.659976099299475
SNR of sample 851: 6.598083266761523
SNR of sample 852: 6.719359546068315
SNR of sample 853: 6.623833592609273
SNR of sample 854: 6.729124768758014
SNR of sample 855: 6.681965193950073
SNR of sample 856: 6.732303047948559
SNR of sample 857: 6.697691955144273
SNR of sample 858: 6.635400996413533
SNR of sample 859: 6.7033382025546135
SNR of sample 860: 6.748326462339726
SNR of sample 861: 6.738445788231312
SNR of sample 862: 6.728080011076548
SNR of sample 863: 6.647949996136553
SNR of sample 864: 6.691918348769788
SNR of sample 865: 6.695597262587676
SNR of sample 866: 6.709427617742624
SNR of sample 867: 6.654788033528428
SNR of sample 868: 6.733281019831755
SNR of sample 869: 6.585142353478111
SNR of sample 870: 6.663825342788919
SNR of sample 871: 6.719731268573415
SNR of sample 872: 6.70429443022442
SNR of sample 873: 6.672749271508161
SNR of sample 874: 6.7150888790145915
SNR of sample 875: 6.625743459352052
SNR of sample 876: 6.640665166931445
SNR of sample 877: 6.671515028538581
SNR of sample 878: 6.672803632041637
SNR of sample 879: 6.732860113986844
SNR of sample 880: 6.659524648011943
SNR of sample 881: 6.6421127102799975
SNR of sample 882: 6.644013775793547
SNR of sample 883: 6.778274974529897
SNR of sample 884: 6.78790610790369
SNR of sample 885: 6.660500549017673
SNR of sample 886: 6.674788050373183
SNR of sample 887: 6.6617322033904225
SNR of sample 888: 6.717652107597812
SNR of sample 889: 6.7212404205265734
SNR of sample 890: 6.6836151655709015
SNR of sample 891: 6.682268577498804
SNR of sample 892: 6.6779062741172215
SNR of sample 893: 6.642966947234616
SNR of sample 894: 6.605836631993255
SNR of sample 895: 6.616084886851839
SNR of sample 896: 6.6059997135936825
SNR of sample 897: 6.611440944134915
SNR of sample 898: 6.660797719934007
SNR of sample 899: 6.6525706414819865
SNR of sample 900: 6.6840479789612415
SNR of sample 901: 6.672454171469294
SNR of sample 902: 6.669764619360663
SNR of sample 903: 6.698707720541218
SNR of sample 904: 6.663528171872586
SNR of sample 905: 6.556065680701016
SNR of sample 906: 6.672692322377854
SNR of sample 907: 6.662325509784357
SNR of sample 908: 6.724776443799326
SNR of sample 909: 6.71741706300545
SNR of sample 910: 6.755872222105517
SNR of sample 911: 6.707517233280478
SNR of sample 912: 6.6341346548432325
SNR of sample 913: 6.615652073461499
SNR of sample 914: 6.676024881939597
SNR of sample 915: 6.633952417626247
SNR of sample 916: 6.721119274194828
SNR of sample 917: 6.573686259337635
SNR of sample 918: 6.640020606320233
SNR of sample 919: 6.6356469131125895
SNR of sample 920: 6.684076971245762
SNR of sample 921: 6.686622079651157
SNR of sample 922: 6.604517483047578
SNR of sample 923: 6.622432126284333
SNR of sample 924: 6.763555695222781
SNR of sample 925: 6.666139548356885
SNR of sample 926: 6.667843362791823
SNR of sample 927: 6.666344047506627
SNR of sample 928: 6.683107282872429
SNR of sample 929: 6.664711678344257
SNR of sample 930: 6.7360052591379365
SNR of sample 931: 6.673088377693176
SNR of sample 932: 6.61078240510081
SNR of sample 933: 6.685617704080273
SNR of sample 934: 6.643966663331201
SNR of sample 935: 6.641081931021425
SNR of sample 936: 6.655126104274711
SNR of sample 937: 6.682058901155398
SNR of sample 938: 6.629911100251855
SNR of sample 939: 6.669506795116178
SNR of sample 940: 6.636391393561523
SNR of sample 941: 6.645116518044054
SNR of sample 942: 6.677001300664693
SNR of sample 943: 6.600562107088015
SNR of sample 944: 6.6427665898398045
SNR of sample 945: 6.631593170473402
SNR of sample 946: 6.59273936746118
SNR of sample 947: 6.679321718865055
SNR of sample 948: 6.68953062705179
SNR of sample 949: 6.61880912615802
SNR of sample 950: 6.653131849275202
SNR of sample 951: 6.609623749158728
SNR of sample 952: 6.5954485929057345
SNR of sample 953: 6.6425507008640015
SNR of sample 954: 6.69780999515982
SNR of sample 955: 6.635091400232405
SNR of sample 956: 6.596604142531618
SNR of sample 957: 6.691858293323282
SNR of sample 958: 6.67948221186865
SNR of sample 959: 6.659542250470402
SNR of sample 960: 6.655186159721217
SNR of sample 961: 6.72223858346506
SNR of sample 962: 6.607141802516038
SNR of sample 963: 6.744374710415727
SNR of sample 964: 6.60778636312725
SNR of sample 965: 6.672041031414878
SNR of sample 966: 6.644779482736505
SNR of sample 967: 6.635974111752176
SNR of sample 968: 6.642419200144927
SNR of sample 969: 6.713176941394346
SNR of sample 970: 6.661468684232907
SNR of sample 971: 6.65594668947051
SNR of sample 972: 6.634001600966059
SNR of sample 973: 6.684629377809748
SNR of sample 974: 6.741019371201861
SNR of sample 975: 6.711629995927439
SNR of sample 976: 6.655207386215241
SNR of sample 977: 6.72910354226399
SNR of sample 978: 6.701661827246097
SNR of sample 979: 6.670824908623122
SNR of sample 980: 6.651246833062012
SNR of sample 981: 6.679852381215651
SNR of sample 982: 6.699922807894241
SNR of sample 983: 6.722282071891841
SNR of sample 984: 6.7190929205946
SNR of sample 985: 6.653202259109038
SNR of sample 986: 6.671814788051746
SNR of sample 987: 6.698430222960809
SNR of sample 988: 6.602171178878895
SNR of sample 989: 6.673528956874013
SNR of sample 990: 6.698440059628771
SNR of sample 991: 6.698952601801542
SNR of sample 992: 6.629749571809527
SNR of sample 993: 6.727317410449789
SNR of sample 994: 6.665636842852076
SNR of sample 995: 6.656628008156739
SNR of sample 996: 6.700905956971102
SNR of sample 997: 6.672031194746916
SNR of sample 998: 6.7039822454464595
SNR of sample 999: 6.69070688545233
SNR of sample 1000: 6.687023829879511

